Enhanced Multi-Index Monte Carlo by means of Multiple Semi-Coarsened Multigrid for Anisotropic Diffusion Problems

In many models used in engineering and science, material properties are uncertain or spatially varying. For example, in geophysics, and porous media flow in particular, the uncertain permeability of the material is modelled as a random field. These random fields can be highly anisotropic. Efficient solvers, such as the Multiple Semi-Coarsened Multigrid (MSG) method, see [15, 16, 17], are required to compute solutions for various realisations of the uncertain material. The MSG method is an extension of the classic Multigrid method, that uses additional coarse grids that are coarsened in only a single coordinate direction. In this sense, it closely resembles the extension of Multilevel Monte Carlo (MLMC) [6] to Multi-Index Monte Carlo (MIMC) [9]. We present an unbiased MIMC method that reuses the MSG coarse solutions, similar to the work in [11]. Our formulation of the estimator can be interpreted as the problem of learning the unknown distribution of the number of samples across all indices, and unifies the previous work on adaptive MIMC [19] and unbiased estimation [18]. We analyse the cost of this new estimator theoretically and present numerical experiments with various anisotropic random fields, where the unknown coefficients in the covariance model are considered as hyperparameters. We illustrate its robustness and superiority over unbiased MIMC without sample reuse.

==> data/normalized_time_method_1_qoi_1.txt <==
0.01	1.0	1.5729332687399225	1.4605524017489802	0.3931648769677886	0.2588011202051675
0.006812920690579616	1.0	1.6320360875701607	1.4712695267835485	0.38233884173394805	0.24144564669923657
0.004641588833612777	1.0	1.593210551252495	1.463016646211109	0.37525393911795224	0.2472426955982946
0.003162277660168379	1.0	1.5883592212609199	1.4593653324409308	0.3676899592188521	0.2524975156162163
0.0021544346900318843	1.0	1.583431116651361	1.4551498343106595	0.33357922471349366	0.23913172880856529
0.001467799267622069	1.0	1.6124506641303562	1.4594007926711856	0.3607579768158058	0.25070867258609786
0.001	1.0	1.6248854875706773	1.4532406900824804	0.38286783375057876	0.2529858598554369
0.0006812920690579615	1.0	1.6386320850903608	1.4495498750170879	0.39343199336127643	0.2438195764693027
0.00046415888336127773	1.0	1.6952342622090235	1.469796776411151	0.41784731570390443	0.23823120102099493
0.00031622776601683794	1.0	1.7634557481340394	1.4964934145290545	0.3891863626419875	0.2146340785277889
0.00021544346900318842	1.0	1.820371849202419	1.5165163761261051	0.3609321959850549	0.19158579446523885
0.0001467799267622069	1.0	1.9168516438706564	1.5579674796436556	0.28729923355167164	0.14660345281316334
0.0001	1.0	2.043666344452224	1.6132643573010548	0.1860277869554081	0.09333845375705703


==> data/normalized_time_method_1_qoi_2.txt <==
0.1	1.0	2.136132921338551	1.668004412698363	0.6912559865042782	0.3416503191770223
0.07790778080544442	1.0	2.11409402625869	1.6564476047879602	0.7316250987431129	0.35509799809006143
0.06069622310029173	1.0	2.1369444846358228	1.6629654228847675	0.7363530987202888	0.3508721518719953
0.04728708045015879	1.0	2.162047235725753	1.6873670678069008	0.7246775445077147	0.33675539822080425
0.03684031498640386	1.0	2.2851908168262214	1.7589295683072792	0.6084034824569449	0.2583554995655531
0.028701471847642813	1.0	2.2835125725652556	1.7670664765168713	0.574265884569641	0.2379099972066584
0.022360679774997894	1.0	2.2740238769828727	1.7724451782022559	0.5451361788482036	0.22350040587709324
0.0174207093857127	1.0	2.270970535441322	1.7760308237602687	0.5159861688063918	0.21272987936600357
0.013572088082974531	1.0	2.2432627976297703	1.770741216524343	0.47359769643872074	0.1937745160647232
0.01057371263440564	1.0	2.2203522666380784	1.7666211894092012	0.42580785115469283	0.1743134954637147
0.008237744862210327	1.0	2.1732127208248664	1.7502219741732912	0.34959061306311073	0.14795800003786436
0.00641784421056258	1.0	2.153875916616629	1.7446511126303914	0.2654070273638739	0.11405555562442718
0.004999999999999999	1.0	2.1135683583531018	1.7260364233848375	0.1651194396073172	0.07783013187275262


==> data/normalized_time_method_1_qoi_4.txt <==
0.1	1.0	1.9757513718165858	1.611530467805928	0.7701738566608202	0.35389451714373876
0.08254041852680186	1.0	2.0049880113543486	1.6208974822916677	0.8331427926838111	0.39037412379987363
0.06812920690579612	1.0	1.9342777930948074	1.5755096998396616	0.7734893686781183	0.351904639134903
0.056234132519034905	1.0	1.8193458358412848	1.4986302636389954	0.7159435924367603	0.3447279146058352
0.046415888336127795	1.0	1.9299535488338364	1.5635929882977002	0.6089573306427063	0.28642556886415527
0.03831186849557287	1.0	1.947362436390256	1.571208083920124	0.6429971987432738	0.2915741790111471
0.03162277660168379	1.0	2.102092518386322	1.6427004305994628	0.5642421883416251	0.2831489125099182
0.02610157215682537	1.0	2.1197771256980262	1.6522378223862533	0.5603873446960644	0.2850630502181006
0.021544346900318832	1.0	2.133692491794954	1.6603703154927214	0.5742042262091838	0.2918799533995951
0.01778279410038923	1.0	2.3896494713490997	1.8014076693866214	0.19424671906421173	0.05885361260251518
0.014677992676220697	1.0	2.3796494975245257	1.7966003393455297	0.1826801523873737	0.053458445428763
0.012115276586285882	1.0	2.383552839070526	1.797355727733429	0.1739994547683188	0.054389645835149034
0.01	1.0	2.396144217993987	1.8018529298188775	0.17756467328424402	0.05975973617399936


==> data/resnorms_1_2_1_4_1_16_0_MG_W_2__2___level_3.txt <==
1 1.2463346e+00 7.2845762e-01 8.1715735e-01 8.7036526e-01 1.0133723e+00 1.1071898e+00 1.5394386e+00 2.6121073e+00 3.7213599e+00 7.6262043e+00 6.6627800e+01 
2 3.2807563e+00 4.1164786e-01 5.2185276e-01 7.6519578e-01 1.1162391e+00 2.4100771e+00 4.3223573e+00 1.5546745e+01 4.9050299e+01 9.9308712e+01 4.1644211e+03 
3 1.1726989e+01 3.2525797e-01 6.4107463e-01 1.1001480e+00 2.1459656e+00 6.7663030e+00 1.5647895e+01 1.3198446e+02 3.9234193e+02 1.5081187e+03 2.6556661e+05 
4 4.1862929e+01 2.9289322e-01 8.0239539e-01 1.7558125e+00 3.7335788e+00 1.9084563e+01 6.7553070e+01 1.1734454e+03 3.9339088e+03 2.2231118e+04 1.7127904e+07 
5 1.3221797e+02 3.4811253e-01 1.1738946e+00 2.9750031e+00 7.2011842e+00 5.3992987e+01 3.0080894e+02 9.1713339e+03 3.8796083e+04 3.3828347e+05 1.1197173e+09 
6 4.0768148e+02 3.7480258e-01 1.7391109e+00 4.7537105e+00 1.5075668e+01 1.7055842e+02 1.4794288e+03 5.4893125e+04 3.8647939e+05 5.4842093e+06 7.4345227e+10 
7 1.2589372e+03 4.3539225e-01 2.6098616e+00 7.5216071e+00 3.2324435e+01 5.6168435e+02 7.2943746e+03 3.4281363e+05 3.8896137e+06 8.4920671e+07 5.0222415e+12 
8 3.8927338e+03 4.2954633e-01 4.1061254e+00 1.1923617e+01 7.2439463e+01 1.8597295e+03 3.6027518e+04 2.2236789e+06 3.9538401e+07 1.4243280e+09 3.4562488e+14 
9 1.2052212e+04 4.2640075e-01 6.3223141e+00 1.8920927e+01 1.6411653e+02 6.0221461e+03 1.7818590e+05 1.6162154e+07 4.0578112e+08 2.3258532e+10 2.4247524e+16 
10 3.9621656e+04 4.7049282e-01 9.2524039e+00 3.0052740e+01 3.5164299e+02 1.7527620e+04 8.8228918e+05 1.3175641e+08 4.2022322e+09 3.7654223e+11 1.7340582e+18 
11 1.3544943e+05 5.2234623e-01 1.3545836e+01 4.7748764e+01 7.5508924e+02 5.0951132e+04 4.3729975e+06 1.1021956e+09 4.3882222e+10 6.1165534e+12 1.2631723e+20 
12 4.6636212e+05 5.8314714e-01 1.9836921e+01 7.5895813e+01 1.6372225e+03 1.4842999e+05 2.1693172e+07 9.4025942e+09 4.6173122e+11 9.9663056e+13 9.3598823e+21 
13 1.6172619e+06 6.5428781e-01 2.9071713e+01 1.2064975e+02 3.5830404e+03 4.3344514e+05 1.0769492e+08 8.1363960e+10 4.8914600e+12 1.6285830e+15 7.0422034e+23 
14 5.6484803e+06 7.3736352e-01 4.2360985e+01 1.9183963e+02 7.9108326e+03 1.2462427e+06 5.3500097e+08 7.1121583e+11 5.2130649e+13 2.6685591e+16 5.3691148e+25 
15 1.9866699e+07 8.3421841e-01 6.1759066e+01 3.0504501e+02 1.7611154e+04 3.6321519e+06 2.6592851e+09 6.3058135e+12 5.6043011e+14 4.3842733e+17 4.1396441e+27 
16 7.0351420e+07 9.4697927e-01 9.0237729e+01 4.8513205e+02 3.9509765e+04 1.1382801e+07 1.3224960e+10 5.3263046e+13 6.0726411e+15 7.2218292e+18 3.2214093e+29 
17 2.5075466e+08 1.0781023e+00 1.3236794e+02 7.7152686e+02 8.9273537e+04 3.5695012e+07 6.5798356e+10 4.0141446e+14 6.5929973e+16 1.1926352e+20 2.5257636e+31 
18 8.9929177e+08 1.1801025e+00 1.9457886e+02 1.2550085e+03 2.0304675e+05 1.1200222e+08 3.2749325e+11 3.0261011e+15 7.1699360e+17 1.9745316e+21 1.9922689e+33 
19 3.2437841e+09 1.2549600e+00 2.8701890e+02 2.0801522e+03 4.6460669e+05 3.5163665e+08 1.6305526e+12 2.2819585e+16 7.8090716e+18 3.2771958e+22 1.5789294e+35 
20 1.1762839e+10 1.3353409e+00 4.2416310e+02 3.4564646e+03 1.0777001e+06 1.1045822e+09 8.1207030e+12 1.7213817e+17 8.5165943e+19 5.4526419e+23 1.2559953e+37 
21 4.2863005e+10 1.4214343e+00 6.2904071e+02 5.7571466e+03 2.5097295e+06 3.4715763e+09 4.0454081e+13 1.2989841e+18 9.2993291e+20 9.0941029e+24 1.0019899e+39 
22 1.5687838e+11 1.5137367e+00 9.3100599e+02 9.6132270e+03 5.8610054e+06 1.0916134e+10 2.0157033e+14 9.8061996e+18 1.0164800e+22 1.5203373e+26 8.0113047e+40 
23 5.7151212e+11 1.6126079e+00 1.3790060e+03 1.6090479e+04 1.3723199e+07 3.4341043e+10 1.0045555e+15 7.4059661e+19 1.1121299e+23 2.5475505e+27 6.4162911e+42 
24 1.9831583e+12 1.7185965e+00 2.0476767e+03 2.7229701e+04 3.2210718e+07 1.0738452e+11 5.0071820e+15 5.5957937e+20 1.2177969e+24 4.2783915e+28 5.1455528e+44 
25 6.6514491e+12 1.8321887e+00 3.0387097e+03 4.6944033e+04 7.5776230e+07 3.2010659e+11 2.4961776e+16 4.2301573e+21 1.3344884e+25 7.2008223e+29 4.1305990e+46 
26 2.3088641e+13 1.9539588e+00 4.5095123e+03 8.0957528e+04 1.7864090e+08 9.5464517e+11 1.2445490e+17 3.1995073e+22 1.4633148e+26 1.2144891e+31 3.3183634e+48 
27 7.7632103e+13 2.0844301e+00 6.7187962e+03 1.3966082e+05 4.2196290e+08 2.8483570e+12 6.2061251e+17 2.4213604e+23 1.6054997e+27 2.0524796e+32 2.6673857e+50 
28 2.6953188e+14 2.2241724e+00 1.0005276e+04 2.4100870e+05 9.9849528e+08 8.5028195e+12 3.0951257e+18 1.8335998e+24 1.7623916e+28 3.4753575e+33 2.1450549e+52 
29 9.0834692e+14 2.3737597e+00 1.4958811e+04 4.1603681e+05 2.3666393e+09 2.5395629e+13 1.5437004e+19 1.3894363e+25 1.9354764e+29 5.8954353e+34 1.7255827e+54 
30 3.1539500e+15 2.5338292e+00 2.2345365e+04 7.1840854e+05 5.6178698e+09 7.5891686e+13 7.6996615e+19 1.0536173e+26 2.1263915e+30 9.9616413e+35 1.3884907e+56 
31 1.0651548e+16 2.7050549e+00 3.3472441e+04 1.2409415e+06 1.3353881e+10 2.2692415e+14 3.8406203e+20 7.9957594e+26 2.3369411e+31 1.6850716e+37 1.1174637e+58 
32 3.6983444e+16 2.8881749e+00 4.9905963e+04 2.1442261e+06 3.1782344e+10 6.7893917e+14 1.9157985e+21 6.0728489e+27 2.5691132e+32 2.8542090e+38 8.9947074e+59 
33 1.2514205e+17 3.0839763e+00 7.4419710e+04 3.7061940e+06 7.5728062e+10 2.0326252e+15 9.5568515e+21 4.6164230e+28 2.8250983e+33 4.8406193e+39 7.2408319e+61 
34 4.3446547e+17 3.2933108e+00 1.1099157e+05 6.4080092e+06 1.8062334e+11 6.0893778e+15 4.7675417e+22 3.5125659e+29 3.1073097e+34 8.2192471e+40 5.8294305e+63 
35 1.4727037e+18 3.5170881e+00 1.6556188e+05 1.0904930e+07 4.3121531e+11 1.8255376e+16 2.3784122e+23 2.6753178e+30 3.4184068e+35 1.3830089e+42 4.6934396e+65 
36 5.1120835e+18 3.7562861e+00 2.4699897e+05 1.8157385e+07 1.0303347e+12 5.4767648e+16 1.1865642e+24 2.0397896e+31 3.7613194e+36 2.3244032e+43 3.7790020e+67 
37 1.7356149e+19 4.0119492e+00 3.6854975e+05 3.0235668e+07 2.4637137e+12 1.6443195e+17 5.9197790e+24 1.5569770e+32 4.1392754e+37 3.9093864e+44 3.0428375e+69 
38 6.0234584e+19 4.2851967e+00 5.4999600e+05 5.0352626e+07 5.8951786e+12 4.9407229e+17 2.9534439e+25 1.1898551e+33 4.5558314e+38 6.5795930e+45 2.4501479e+71 
39 2.0501675e+20 4.5772256e+00 8.2089372e+05 8.3861185e+07 1.4114598e+13 1.4857657e+18 1.4735332e+26 9.1043635e+33 5.0149056e+39 1.1080669e+47 1.9729445e+73 
40 7.1223957e+20 4.8893164e+00 1.2253911e+06 1.3968074e+08 3.3812525e+13 4.4717646e+18 7.3518754e+26 6.9755347e+34 5.5208153e+40 1.8672107e+48 1.5887087e+75 
41 2.4276530e+21 5.2228379e+00 1.8294660e+06 2.3267453e+08 8.1040035e+13 1.3470678e+19 3.6681119e+27 5.3518815e+35 6.0783165e+41 3.1482230e+49 1.2793190e+77 
42 8.4288962e+21 5.5792537e+00 2.7316955e+06 3.8761290e+08 1.9431765e+14 4.0615782e+19 1.8301746e+28 4.1121118e+36 6.6926493e+42 5.3108941e+50 1.0301901e+79 
43 2.8756705e+22 5.9601279e+00 4.0794341e+06 6.4578025e+08 4.6611747e+14 1.2257660e+20 9.1316095e+28 3.1643213e+37 7.3695867e+43 8.9636641e+51 8.2958104e+80 
44 9.9790344e+22 6.3671323e+00 6.0954868e+06 1.0759913e+09 1.1184869e+15 3.7028824e+20 4.5562385e+29 2.4388239e+38 8.1154891e+44 1.5135813e+53 6.6804008e+82 
45 3.4074758e+23 6.8020536e+00 9.1331469e+06 1.7929587e+09 2.6847420e+15 1.1197049e+21 2.2733661e+30 1.9475456e+39 8.9373636e+45 2.5569093e+54 5.3795745e+84 
46 1.1818556e+24 7.2668014e+00 1.3684932e+07 2.9879246e+09 6.4460804e+15 3.3892981e+21 1.1343202e+31 1.5599716e+40 9.8429300e+46 4.3211773e+55 4.3320615e+86 
47 4.0388228e+24 7.7634161e+00 2.0505716e+07 4.9797427e+09 1.5480938e+16 1.0269966e+22 5.6598505e+31 1.2514262e+41 1.0840693e+48 7.3055762e+56 3.4885285e+88 
48 1.4001824e+25 8.2940787e+00 3.0726793e+07 8.3000808e+09 3.7187371e+16 3.1152371e+22 2.8240792e+32 1.0053692e+42 1.1940023e+49 1.2355535e+58 2.8092519e+90 
49 4.7884345e+25 8.8611195e+00 4.6043620e+07 1.3835536e+10 8.9346970e+16 9.4598694e+22 1.4091302e+33 8.0881524e+42 1.3151243e+50 2.0903214e+59 2.2622450e+92 
50 1.6593443e+26 9.4670288e+00 6.8997209e+07 2.3064718e+10 2.1470439e+17 2.8758038e+23 7.0311674e+33 6.3557397e+43 1.4485725e+51 3.5375228e+60 1.8217510e+94 


==> data/resnorms_1_2_1_4_1_16_0_MSG_W_2__2___level_3.txt <==
1 4.0181799e-01 3.4861320e-01 3.6349682e-01 3.7225271e-01 3.8939603e-01 3.9745496e-01 4.1115030e-01 4.1859447e-01 4.3243763e-01 4.5723481e-01 4.8289460e-01 
2 1.2883793e-01 1.1477462e-01 1.1947263e-01 1.2371546e-01 1.2562173e-01 1.2767343e-01 1.3086797e-01 1.3391263e-01 1.3837443e-01 1.4155290e-01 1.4987174e-01 
3 4.8111021e-02 3.9547510e-02 4.2537603e-02 4.5156037e-02 4.6104264e-02 4.7179519e-02 4.8632575e-02 5.0040863e-02 5.1891625e-02 5.3648566e-02 5.9418077e-02 
4 1.7598338e-02 1.3843310e-02 1.4801576e-02 1.6530280e-02 1.6764716e-02 1.7362237e-02 1.7977589e-02 1.9020641e-02 1.9980434e-02 2.1520088e-02 2.4982861e-02 
5 6.7437700e-03 5.0575107e-03 5.3273935e-03 5.6869539e-03 6.2451307e-03 6.6271049e-03 6.8529112e-03 7.1556047e-03 8.3041955e-03 9.0777362e-03 1.1023103e-02 
6 2.5755201e-03 1.6894683e-03 1.8710384e-03 2.1303941e-03 2.3068700e-03 2.4424393e-03 2.6925575e-03 2.9104311e-03 3.3526499e-03 3.7686049e-03 4.9451779e-03 
7 9.9147230e-04 5.6969545e-04 6.7020304e-04 7.9685337e-04 8.8998365e-04 9.5196684e-04 1.1069689e-03 1.1674371e-03 1.3808495e-03 1.5951947e-03 2.4095911e-03 
8 4.1102241e-04 1.9526924e-04 2.4870340e-04 2.9961342e-04 3.3162992e-04 3.8798400e-04 4.3661136e-04 4.8371963e-04 5.8342739e-04 6.7573338e-04 1.2744057e-03 
9 1.6539153e-04 6.7920371e-05 9.2487725e-05 1.0918461e-04 1.2603920e-04 1.5174692e-04 1.7231894e-04 2.0185950e-04 2.4656703e-04 2.9057609e-04 6.1919522e-04 
10 6.4475237e-05 2.4435178e-05 3.5851038e-05 4.0245470e-05 4.7812268e-05 6.0475170e-05 6.8993318e-05 8.3650720e-05 1.0337472e-04 1.3492013e-04 3.0179557e-04 
11 2.5859831e-05 7.9252409e-06 1.2899500e-05 1.5156427e-05 1.8099895e-05 2.3171135e-05 2.8134915e-05 3.5410620e-05 4.2711107e-05 6.1587461e-05 1.5602827e-04 
12 9.8557184e-06 2.7818644e-06 4.8092518e-06 5.6304864e-06 6.7627051e-06 8.9725774e-06 1.1645321e-05 1.4705794e-05 1.7182182e-05 2.7772618e-05 9.0076968e-05 
13 3.9762880e-06 9.8206566e-07 1.6879640e-06 2.1511487e-06 2.5290515e-06 3.4931557e-06 4.7921385e-06 5.7742880e-06 7.1967629e-06 1.3083194e-05 4.7056469e-05 
14 1.6191953e-06 3.4735340e-07 5.8418794e-07 7.9676948e-07 9.7036390e-07 1.3100011e-06 1.9846946e-06 2.3382772e-06 3.0842783e-06 6.4272065e-06 2.4176177e-05 
15 6.4846420e-07 1.2475676e-07 2.0990351e-07 3.0405131e-07 3.7786134e-07 4.9247274e-07 8.2035495e-07 1.0155103e-06 1.3924442e-06 3.0819704e-06 1.2384998e-05 
16 2.5918441e-07 5.2526192e-08 8.2022695e-08 1.1846873e-07 1.4572434e-07 1.8797258e-07 3.1384903e-07 4.1535722e-07 6.3094256e-07 1.4456455e-06 6.2105204e-06 
17 1.0338743e-07 1.8733361e-08 3.1173405e-08 4.6336699e-08 5.7461800e-08 7.2519847e-08 1.2316726e-07 1.7145485e-07 2.7273642e-07 6.5670855e-07 3.1108187e-06 
18 4.4569789e-08 6.6850345e-09 1.1493384e-08 1.7811195e-08 2.1534263e-08 3.0295143e-08 5.0484893e-08 7.1091330e-08 1.1852642e-07 3.2336748e-07 1.5867555e-06 
19 1.7273065e-08 2.3872721e-09 4.4186780e-09 6.7614900e-09 8.1784128e-09 1.2140004e-08 2.1909778e-08 3.0738619e-08 5.0391741e-08 1.4726774e-07 8.0137557e-07 
20 6.5584742e-09 8.5298356e-10 1.6287515e-09 2.5659221e-09 3.1994960e-09 4.8514023e-09 9.0423778e-09 1.2755892e-08 2.1834157e-08 6.6783341e-08 4.0072987e-07 
21 2.4891131e-09 2.9856253e-10 5.9446637e-10 9.3381585e-10 1.2609281e-09 1.9641764e-09 3.7228914e-09 5.3949466e-09 9.5507397e-09 3.0579507e-08 2.0245399e-07 
22 9.2360427e-10 1.0848102e-10 2.1520936e-10 3.3647108e-10 4.9703154e-10 7.1559905e-10 1.5289688e-09 2.2937199e-09 3.9775084e-09 1.6462889e-08 1.0128247e-07 
23 3.6209702e-10 3.8593831e-11 6.7208214e-11 1.2655786e-10 1.9752371e-10 2.8343308e-10 6.2558275e-10 9.7786095e-10 1.6881113e-09 7.5375932e-09 5.1185722e-08 
24 1.4251763e-10 1.2304588e-11 2.3685288e-11 4.7643906e-11 7.7943926e-11 1.1500624e-10 2.5478479e-10 4.1744561e-10 7.1635332e-10 4.0614468e-09 2.5595654e-08 
25 5.7388929e-11 4.2773081e-12 8.4804452e-12 1.7951418e-11 3.0289246e-11 4.3857394e-11 1.0344574e-10 1.7841965e-10 3.0422306e-10 1.9070912e-09 1.2920120e-08 
26 2.3458102e-11 1.5133429e-12 3.1441471e-12 6.7124356e-12 1.1518549e-11 1.6054580e-11 4.1928350e-11 7.1241047e-11 1.2894711e-10 8.9574378e-10 8.1097393e-09 
27 9.5968579e-12 5.4664156e-13 1.1730496e-12 2.4833633e-12 4.3518410e-12 6.3325198e-12 1.6880269e-11 2.7585608e-11 5.4584642e-11 4.2086244e-10 4.5668080e-09 
28 3.9279785e-12 1.9761813e-13 4.4176489e-13 9.1885787e-13 1.6828225e-12 2.5584646e-12 6.7751717e-12 1.0457645e-11 2.3065938e-11 1.9779490e-10 2.4519034e-09 
29 1.6330315e-12 7.1757234e-14 1.6686894e-13 3.4036891e-13 6.4370025e-13 9.9531157e-13 2.7133708e-12 4.1606783e-12 9.7626499e-12 9.2991234e-11 1.2967871e-09 
30 6.6421987e-13 2.5921722e-14 6.3380503e-14 1.2609130e-13 2.4941605e-13 4.0407285e-13 1.0897317e-12 1.6963400e-12 4.1262177e-12 4.3732408e-11 7.0387842e-10 
31 2.6452499e-13 9.0267336e-15 2.3487658e-14 4.8975239e-14 9.4067488e-14 1.5282924e-13 4.4150988e-13 7.0157172e-13 1.7462519e-12 2.0574127e-11 4.5082676e-10 
32 1.0685996e-13 3.2714296e-15 8.6872829e-15 1.8291808e-14 3.7161148e-14 5.8379821e-14 1.7999395e-13 2.9029957e-13 7.3818948e-13 9.6823416e-12 3.1332093e-10 
33 4.3236965e-14 1.4765017e-15 3.3532577e-15 7.1302745e-15 1.3780232e-14 2.2631003e-14 7.2986545e-14 1.2021583e-13 3.1256981e-13 4.5583068e-12 2.1329823e-10 
34 1.7660243e-14 1.0567415e-15 1.6629805e-15 2.8750770e-15 5.3832778e-15 8.8324344e-15 2.7927577e-14 4.9884886e-14 1.3212921e-13 2.1467625e-12 1.4838763e-10 
35 7.0942987e-15 9.6588684e-16 1.1207508e-15 1.3645544e-15 2.3942453e-15 3.5749982e-15 1.0714594e-14 2.0926080e-14 5.5899078e-14 1.0114840e-12 1.0148766e-10 
36 2.9792971e-15 9.2963192e-16 9.7539415e-16 1.1313346e-15 1.3181247e-15 1.6716868e-15 4.3950158e-15 8.7194047e-15 2.3711859e-14 4.7669992e-13 7.0662286e-11 
37 1.4945932e-15 9.1190243e-16 9.5078411e-16 9.7448495e-16 1.0093158e-15 1.1405318e-15 2.0253116e-15 3.6836301e-15 9.8469315e-15 2.2467553e-13 4.3360935e-11 
38 1.1461992e-15 8.9849016e-16 9.1757004e-16 9.4749047e-16 1.0040594e-15 1.0645760e-15 1.2352750e-15 1.7854559e-15 4.5333399e-15 1.0594973e-13 2.9313345e-11 
39 1.0277387e-15 8.9467855e-16 9.0381807e-16 9.3252879e-16 9.5147619e-16 9.9831701e-16 1.0858630e-15 1.2750163e-15 2.3160127e-15 5.0017937e-14 1.7410873e-11 
40 9.7675631e-16 8.7920823e-16 8.9336538e-16 9.0814673e-16 9.2039741e-16 9.5826907e-16 1.0062019e-15 1.1523676e-15 1.3989451e-15 2.3820705e-14 1.1779276e-11 
41 9.4607442e-16 8.8250301e-16 8.9616482e-16 9.0779996e-16 9.2453149e-16 9.4202443e-16 9.5616477e-16 1.0415682e-15 1.1278180e-15 1.1245340e-14 7.0314563e-12 
42 9.6007380e-16 8.8470163e-16 8.9907889e-16 9.1236817e-16 9.2920047e-16 9.5121402e-16 9.7003741e-16 1.0095888e-15 1.0968500e-15 5.4398324e-15 4.7619332e-12 
43 9.5616187e-16 8.8841748e-16 9.0095680e-16 9.1485645e-16 9.2740722e-16 9.4771059e-16 9.6410882e-16 1.0070686e-15 1.0759473e-15 2.8080073e-15 2.8594314e-12 
44 9.4651847e-16 8.7421209e-16 8.9586686e-16 9.0567323e-16 9.1800273e-16 9.3274933e-16 9.5539839e-16 1.0134826e-15 1.0663954e-15 1.6450815e-15 1.9389802e-12 
45 9.4627079e-16 8.7247736e-16 8.9406828e-16 9.1209018e-16 9.1954627e-16 9.3821660e-16 9.5619536e-16 1.0067413e-15 1.0768642e-15 1.2293154e-15 1.1720746e-12 
46 9.3177363e-16 8.6622824e-16 8.8304704e-16 8.9743102e-16 9.1607048e-16 9.2429456e-16 9.4339830e-16 9.7559103e-16 1.0336855e-15 1.1463314e-15 7.9611258e-13 
47 9.3957952e-16 8.7698772e-16 8.9742518e-16 9.0606640e-16 9.1601826e-16 9.2782788e-16 9.5149397e-16 9.9036810e-16 1.0450255e-15 1.1552349e-15 4.8515652e-13 
48 9.2923895e-16 8.7367386e-16 8.8873439e-16 8.9730355e-16 9.1099521e-16 9.2585784e-16 9.4133494e-16 9.6963221e-16 1.0163606e-15 1.0919718e-15 3.3022754e-13 
49 9.5281294e-16 8.8769590e-16 8.9841573e-16 9.0351216e-16 9.1736282e-16 9.4086456e-16 9.5707059e-16 9.8269525e-16 1.0107420e-15 1.1042332e-15 2.0301877e-13 
50 9.5036740e-16 8.8451732e-16 9.0173812e-16 9.1062598e-16 9.2040553e-16 9.4106565e-16 9.7126873e-16 1.0121247e-15 1.0453929e-15 1.1209708e-15 1.3849319e-13 


==> data/resnorms_1_2_1_4_1_16_10_MG_W_2__2___level_3.txt <==
1 1.2816539e+00 1.0125073e+00 1.0440083e+00 1.0643649e+00 1.1007726e+00 1.2040084e+00 1.3952364e+00 1.7384996e+00 2.7249010e+00 7.5061931e+00 4.6562392e+01 
2 1.6798603e+00 3.6003700e-01 4.4767293e-01 5.2053263e-01 7.1840093e-01 1.2155535e+00 2.0926435e+00 4.8452277e+00 1.2713955e+01 7.2059194e+01 1.4607655e+03 
3 3.3584764e+00 2.4225558e-01 3.5227591e-01 4.9612235e-01 9.0798534e-01 1.9371285e+00 6.7408573e+00 1.6422764e+01 8.8233291e+01 6.8201310e+02 8.3177221e+04 
4 6.1638123e+00 1.8104247e-01 2.9809362e-01 5.5455036e-01 1.1908501e+00 3.2043537e+00 1.5186187e+01 8.7439542e+01 5.0237105e+02 6.5989455e+03 3.8905496e+06 
5 1.2160434e+01 1.4543966e-01 2.6745657e-01 6.5879727e-01 1.6165768e+00 5.4255122e+00 4.3793916e+01 3.0897700e+02 2.8301047e+03 6.9941128e+04 2.1780275e+08 
6 2.4257811e+01 1.0404178e-01 2.3880748e-01 7.8683870e-01 3.0248166e+00 8.9447511e+00 1.2172738e+02 1.1229018e+03 1.7168447e+04 8.5128933e+05 1.3584529e+10 
7 4.9113457e+01 7.5408416e-02 2.1922288e-01 9.5638788e-01 4.7250311e+00 1.4819086e+01 3.0419240e+02 4.0944477e+03 1.1104301e+05 1.0636618e+07 8.5161276e+11 
8 1.0120737e+02 5.5127711e-02 2.0130831e-01 1.1203719e+00 7.1595515e+00 3.0142677e+01 7.6026786e+02 1.4935193e+04 7.1637999e+05 1.3663862e+08 5.6861102e+13 
9 2.1257605e+02 4.4339904e-02 1.8806082e-01 1.3466933e+00 1.0755537e+01 6.7482427e+01 1.9004427e+03 5.4504457e+04 4.3460321e+06 1.8047145e+09 3.6548657e+15 
10 4.5504193e+02 3.6291022e-02 1.7537815e-01 1.6092664e+00 1.6179356e+01 1.2831047e+02 4.7519398e+03 1.9899940e+05 2.6396753e+07 2.4472852e+10 2.3855081e+17 
11 9.9140255e+02 3.0313165e-02 1.6559815e-01 1.8754123e+00 2.4368241e+01 2.6553575e+02 1.1885536e+04 7.2691019e+05 1.6051232e+08 2.9975943e+11 1.5752704e+19 
12 2.1945585e+03 2.6454588e-02 1.5626092e-01 2.1627069e+00 3.6745464e+01 5.4460065e+02 2.9738688e+04 2.6565865e+06 9.7715916e+08 3.7396793e+12 1.0474943e+21 
13 5.2889179e+03 2.2184366e-02 1.4865517e-01 2.6683798e+00 5.5470638e+01 1.1186384e+03 7.7558039e+04 9.7137988e+06 5.9554795e+09 4.7964719e+13 6.9939946e+22 
14 1.3684340e+04 1.9299819e-02 1.4134445e-01 3.3071154e+00 8.3823818e+01 2.3019843e+03 2.0466113e+05 3.5537146e+07 3.6337718e+10 6.3254669e+14 4.6809565e+24 
15 3.4717165e+04 1.6952816e-02 1.3512268e-01 4.3189718e+00 1.2679316e+02 4.7413706e+03 5.4025240e+05 1.3008026e+08 2.2196363e+11 8.5655505e+15 3.1372163e+26 
16 7.9679349e+04 1.4893175e-02 1.2913988e-01 5.6540935e+00 1.9196665e+02 9.7792985e+03 1.4266024e+06 4.7641157e+08 1.3573194e+12 1.1879295e+17 2.1042703e+28 
17 1.8401171e+05 1.3085206e-02 1.2387052e-01 7.4085544e+00 2.9085862e+02 2.0180304e+04 3.7683073e+06 1.7458303e+09 8.3090288e+12 1.6817254e+18 1.4120789e+30 
18 4.2746479e+05 1.1588107e-02 1.1881376e-01 9.7000411e+00 4.4095046e+02 4.1694055e+04 9.9567922e+06 6.4014312e+09 5.3228320e+13 2.4215702e+19 9.4786474e+31 
19 9.9857180e+05 1.0012075e-02 1.1424607e-01 1.2708507e+01 6.6883847e+02 8.1241111e+04 2.6315721e+07 2.3486266e+10 3.4216398e+14 3.5345215e+20 6.3634092e+33 
20 2.3450436e+06 8.7004973e-03 1.0949722e-01 1.6646888e+01 1.0149954e+03 1.5676833e+05 6.9570806e+07 8.6270299e+10 2.2017528e+15 5.2136546e+21 4.2723438e+35 
21 5.5345142e+06 7.5657571e-03 1.0325685e-01 2.1814158e+01 1.5295233e+03 3.0272990e+05 1.8397055e+08 3.2393786e+11 1.4182480e+16 7.7524003e+22 2.8685531e+37 
22 1.3122727e+07 6.5825396e-03 9.7350771e-02 2.8575914e+01 2.2875998e+03 5.8511029e+05 4.8660096e+08 1.2171102e+12 9.1451518e+16 1.1596746e+24 1.9260708e+39 
23 3.1249257e+07 5.7303407e-03 9.1837018e-02 3.7437987e+01 3.4226602e+03 1.1318208e+06 1.2873456e+09 4.5757217e+12 5.9032299e+17 1.7424591e+25 1.2932707e+41 
24 7.4710091e+07 4.9908053e-03 8.6773994e-02 4.9032520e+01 5.1227977e+03 2.1915720e+06 3.4065074e+09 1.7212515e+13 3.8146303e+18 2.6266393e+26 8.6838330e+42 
25 1.7926532e+08 4.2590383e-03 8.2391802e-02 6.3408809e+01 7.6702664e+03 4.2475397e+06 9.0159243e+09 6.4785457e+13 2.4676423e+19 3.7328539e+27 5.8309123e+44 
26 4.3156591e+08 3.5698714e-03 7.8207496e-02 8.0991113e+01 1.1488779e+04 8.2416431e+06 2.3866729e+10 2.4397901e+14 1.5980153e+20 5.0065476e+28 3.9152854e+46 
27 1.0420612e+09 2.9926295e-03 7.4264668e-02 1.0359898e+02 1.7214640e+04 1.6008186e+07 6.3190606e+10 9.1931080e+14 1.0359759e+21 6.7188345e+29 2.6290055e+48 
28 2.5229162e+09 2.5089653e-03 7.0502837e-02 1.3243277e+02 2.5803777e+04 3.1133249e+07 1.6733417e+11 3.4657752e+15 6.7233903e+21 9.0210959e+30 1.7653072e+50 
29 6.1228284e+09 2.1037266e-03 6.6952948e-02 1.6952875e+02 3.8692834e+04 6.0618916e+07 4.4318496e+11 1.3072531e+16 4.3681339e+22 1.2116994e+32 1.1853580e+52 
30 1.4511166e+10 1.7640998e-03 6.3571582e-02 2.1688138e+02 5.8041747e+04 1.1819708e+08 1.1739500e+12 4.9332526e+16 2.8409949e+23 1.6280528e+33 7.9593762e+53 
31 3.6284351e+10 1.4794644e-03 6.0373870e-02 2.7783550e+02 8.7099142e+04 2.3075751e+08 3.1101018e+12 1.8625782e+17 1.8497321e+24 2.1880334e+34 5.3445201e+55 
32 7.6330423e+10 1.2408602e-03 5.7330231e-02 3.5570763e+02 1.3075297e+05 4.5121195e+08 8.2405547e+12 7.0355225e+17 1.2056107e+25 2.9412368e+35 3.5887111e+57 
33 1.9186696e+11 1.0408403e-03 5.4448839e-02 4.5599944e+02 1.9636059e+05 8.8349219e+08 2.1836937e+13 2.6587166e+18 7.8661153e+25 3.9543890e+36 2.4097298e+59 
34 4.0205188e+11 8.7313212e-04 5.1707099e-02 5.8423048e+02 2.9500063e+05 1.7328433e+09 5.7873161e+13 1.0051592e+19 5.1376282e+26 5.3172629e+37 1.6180735e+61 
35 1.0005130e+12 7.3314600e-04 4.9115040e-02 7.4946148e+02 4.4336168e+05 3.4037362e+09 1.5339454e+14 3.8017027e+19 3.3589808e+27 7.1506399e+38 1.0864961e+63 
36 2.1200930e+12 6.1573500e-04 4.6649014e-02 9.6088555e+02 6.6659275e+05 6.6979436e+09 4.0661833e+14 1.4384519e+20 2.1983024e+28 9.6170201e+39 7.2955510e+64 
37 5.2284682e+12 5.1713411e-04 4.4317399e-02 1.2069093e+03 1.0026072e+06 1.3200897e+10 1.0779675e+15 5.4447755e+20 1.4401052e+29 1.2935034e+41 4.8987812e+66 
38 1.1190051e+13 4.3432850e-04 4.2097069e-02 1.5100167e+03 1.5148713e+06 2.6067683e+10 2.8580086e+15 2.0617012e+21 9.4431974e+29 1.7398829e+42 3.2894099e+68 
39 2.7374227e+13 3.6478687e-04 3.9996743e-02 1.8906531e+03 2.3066572e+06 5.1559143e+10 7.5780618e+15 7.8095558e+21 6.1980134e+30 2.3404157e+43 2.2087570e+70 
40 5.9107629e+13 3.0638371e-04 3.7997498e-02 2.3660577e+03 3.5122726e+06 1.0218458e+11 2.0124356e+16 2.9592098e+22 4.0717825e+31 3.1483470e+44 1.4831255e+72 
41 1.4355659e+14 2.5733429e-04 3.6105215e-02 2.9631781e+03 5.3489177e+06 2.0285556e+11 5.3469371e+16 1.1216775e+23 2.6773478e+32 4.2353139e+45 9.9588195e+73 
42 3.1241445e+14 2.1613995e-04 3.4306116e-02 3.7091723e+03 8.1459522e+06 4.0354670e+11 1.4206968e+17 4.2530192e+23 1.7619856e+33 5.6976987e+46 6.6871001e+75 
43 7.5392471e+14 1.8154227e-04 3.2602401e-02 4.6463389e+03 1.2407651e+07 8.0413425e+11 3.7749524e+17 1.6130881e+24 1.1605558e+34 7.6651758e+47 4.4902217e+77 
44 1.6521393e+15 1.5248449e-04 3.0982464e-02 5.8174845e+03 1.8898877e+07 1.6057791e+12 1.0030807e+18 6.1199059e+24 7.6504044e+34 1.0312213e+49 3.0150724e+79 
45 3.9643913e+15 1.2807924e-04 2.9447908e-02 7.2890282e+03 2.8790782e+07 3.2119188e+12 2.6654780e+18 2.3224801e+25 5.0471451e+35 1.3873541e+50 2.0245462e+81 
46 8.7407835e+15 1.0758131e-04 2.7988352e-02 9.1284762e+03 4.3860158e+07 6.4382897e+12 7.0641075e+18 8.8160630e+25 3.3322565e+36 1.8664975e+51 1.3594325e+83 
47 2.0868791e+16 9.0364917e-05 2.6605289e-02 1.1440163e+04 6.6827815e+07 1.2926448e+13 1.8527077e+19 3.3474014e+26 2.2016608e+37 2.5111419e+52 9.1282520e+84 
48 4.6260334e+16 7.5904537e-05 2.5290326e-02 1.4330598e+04 1.0182259e+08 2.6008035e+13 4.8594475e+19 1.2712954e+27 1.4556932e+38 3.3784549e+53 6.1293946e+86 
49 1.0995833e+17 6.3758838e-05 2.4042051e-02 1.7963736e+04 1.5516747e+08 5.2409284e+13 1.2746732e+20 4.8293209e+27 9.6312991e+38 4.5453511e+54 4.1157363e+88 
50 2.4490432e+17 5.3557184e-05 2.2900557e-02 2.2507708e+04 2.3645994e+08 1.0583017e+14 3.3438315e+20 1.8349407e+28 6.3765191e+39 6.1153134e+55 2.7636148e+90 


==> data/resnorms_1_2_1_4_1_16_10_MSG_W_2__2___level_3.txt <==
1 6.6736442e-01 5.9938883e-01 6.1213410e-01 6.2432951e-01 6.4070009e-01 6.6274575e-01 6.7450497e-01 6.8610802e-01 7.0939809e-01 7.4219769e-01 7.6204457e-01 
2 1.6322084e-01 1.4229054e-01 1.4491598e-01 1.5070334e-01 1.5557301e-01 1.6019225e-01 1.6441778e-01 1.6921945e-01 1.7455221e-01 1.7728443e-01 1.8974318e-01 
3 4.6508326e-02 3.9813445e-02 4.2183180e-02 4.3278965e-02 4.4007833e-02 4.6016909e-02 4.7453216e-02 4.8911604e-02 5.1552422e-02 5.4037682e-02 6.9158304e-02 
4 1.3142364e-02 1.0353769e-02 1.0998258e-02 1.1421639e-02 1.1940156e-02 1.3038601e-02 1.3407864e-02 1.4555972e-02 1.5329684e-02 1.7166040e-02 2.9497021e-02 
5 3.8754122e-03 2.9540617e-03 3.2075302e-03 3.3277989e-03 3.5162113e-03 3.7194719e-03 4.0847221e-03 4.3109551e-03 4.6981293e-03 5.4957494e-03 1.4519190e-02 
6 1.1669578e-03 8.1217503e-04 8.7467629e-04 9.4027871e-04 1.0154120e-03 1.1272885e-03 1.2412652e-03 1.3310380e-03 1.4811340e-03 1.7795542e-03 7.1385149e-03 
7 3.3724936e-04 2.2930416e-04 2.4887904e-04 2.7370467e-04 2.9223291e-04 3.2735443e-04 3.6081028e-04 3.9404569e-04 4.9437624e-04 6.9954102e-04 3.3102702e-03 
8 1.0315302e-04 6.1350902e-05 7.0092500e-05 7.6983475e-05 8.8916615e-05 1.0016978e-04 1.0871215e-04 1.2467217e-04 1.7199241e-04 3.3031163e-04 1.6392762e-03 
9 3.2301379e-05 1.7643803e-05 2.0137340e-05 2.1657682e-05 2.5666289e-05 3.0281845e-05 3.4649747e-05 4.1029895e-05 5.3776217e-05 1.3533116e-04 9.8183596e-04 
10 9.6607358e-06 4.9254161e-06 5.5962641e-06 6.1184567e-06 7.4135425e-06 9.0274815e-06 1.0363916e-05 1.2161133e-05 1.7710790e-05 5.2458068e-05 5.4655390e-04 
11 2.7784866e-06 1.2359806e-06 1.5885987e-06 1.7109519e-06 2.1397020e-06 2.4900194e-06 3.3202264e-06 4.0770805e-06 5.8141794e-06 2.0303452e-05 2.7878400e-04 
12 8.0444222e-07 3.3160395e-07 4.6386494e-07 4.9100011e-07 6.3053314e-07 7.4595618e-07 9.6457923e-07 1.3852090e-06 1.8461034e-06 7.8744777e-06 1.3811073e-04 
13 2.4856694e-07 9.9904753e-08 1.3297223e-07 1.4993588e-07 1.9863682e-07 2.3275774e-07 3.2426593e-07 4.5599813e-07 5.8756127e-07 3.0594541e-06 8.8614710e-05 
14 7.7843995e-08 2.2976621e-08 3.7580806e-08 4.2877634e-08 5.6426850e-08 6.7377217e-08 9.5627297e-08 1.5407589e-07 2.1389898e-07 1.1916862e-06 5.0281169e-05 
15 2.5312510e-08 6.6245560e-09 1.0864830e-08 1.2888412e-08 1.7237497e-08 2.1995141e-08 2.9761891e-08 5.1924262e-08 7.2386654e-08 4.7085827e-07 3.0589768e-05 
16 7.8427392e-09 1.3218479e-09 3.0447965e-09 3.6209111e-09 4.9308197e-09 6.3977665e-09 9.1918928e-09 1.6416193e-08 2.5839526e-08 1.9043495e-07 2.0829849e-05 
17 2.1401695e-09 4.0101759e-10 8.1362652e-10 1.0104255e-09 1.5254877e-09 1.8975816e-09 2.8350957e-09 4.8650376e-09 8.8793144e-09 7.6815170e-08 1.3399187e-05 
18 6.4989032e-10 7.6577457e-11 2.3385083e-10 2.8892857e-10 3.8079790e-10 5.7180891e-10 9.3582921e-10 1.6915363e-09 2.9684952e-09 3.1534030e-08 8.1937670e-06 
19 2.0954887e-10 1.7551204e-11 6.6598893e-11 8.7772846e-11 1.1447455e-10 1.8119617e-10 3.1116114e-10 5.6666165e-10 1.0327216e-09 1.3009304e-08 5.0216582e-06 
20 6.3896929e-11 3.4588899e-12 1.9012183e-11 2.5807277e-11 3.4717176e-11 5.5429944e-11 1.0597867e-10 1.9012061e-10 3.7798418e-10 5.3537779e-09 3.0954614e-06 
21 2.0925962e-11 8.0951450e-13 5.4526998e-12 7.9322890e-12 1.0483049e-11 1.6725325e-11 3.6238252e-11 5.6864944e-11 1.3154343e-10 2.3365384e-09 1.8980145e-06 
22 6.5665970e-12 2.5937341e-13 1.5639059e-12 2.2889087e-12 3.1333837e-12 5.3564545e-12 1.1458127e-11 1.6564153e-11 4.5668684e-11 1.0719951e-09 1.1751592e-06 
23 2.2487723e-12 5.0287846e-14 4.5273659e-13 6.9067226e-13 9.4680034e-13 1.7017568e-12 3.5937874e-12 5.0650087e-12 1.6161517e-11 4.9119249e-10 7.2236757e-07 
24 6.8999360e-13 1.7838302e-14 1.3820242e-13 1.9652283e-13 2.9542862e-13 5.4480718e-13 1.1419413e-12 1.6069765e-12 5.7532805e-12 2.2525254e-10 4.4934339e-07 
25 2.3088671e-13 4.3581019e-15 4.0554683e-14 6.4990061e-14 8.4087406e-14 1.5885998e-13 3.5867990e-13 5.2530786e-13 2.0392599e-12 1.0093778e-10 2.7707583e-07 
26 7.3986384e-14 1.9077935e-15 1.1879315e-14 1.7151628e-14 2.5889508e-14 5.6270216e-14 1.0494823e-13 2.2258579e-13 7.2442430e-13 4.3658235e-11 1.7330077e-07 
27 2.3875158e-14 1.2473779e-15 3.4701733e-15 4.8557478e-15 7.7175393e-15 1.4322427e-14 3.2221044e-14 9.2836501e-14 2.5695966e-13 1.8982005e-11 1.0725429e-07 
28 7.8492712e-15 1.0647788e-15 1.4281619e-15 1.9739200e-15 2.6337781e-15 5.0489530e-15 1.0717369e-14 2.8914328e-14 9.1528723e-14 8.2987237e-12 6.7504239e-08 
29 2.8518161e-15 9.9938402e-16 1.0929502e-15 1.2379184e-15 1.3993646e-15 2.1321554e-15 3.9072532e-15 9.3762634e-15 3.2254530e-14 3.5621898e-12 4.1951472e-08 
30 1.4388844e-15 9.7258733e-16 1.0424711e-15 1.1131851e-15 1.1909706e-15 1.3296629e-15 1.5338716e-15 3.1912935e-15 1.2195006e-14 1.4419708e-12 2.6587488e-08 
31 1.2024630e-15 9.5456107e-16 1.0008816e-15 1.0434259e-15 1.0985597e-15 1.1571890e-15 1.2495134e-15 1.8939759e-15 5.2993927e-15 5.8362180e-13 1.6598599e-08 
32 1.2013448e-15 9.3430382e-16 9.7376162e-16 1.0073065e-15 1.0789224e-15 1.1464825e-15 1.2244346e-15 1.3953009e-15 2.3451125e-15 2.3668571e-13 1.0599001e-08 
33 1.0936154e-15 9.2793633e-16 9.5825865e-16 9.8649835e-16 1.0253945e-15 1.0649931e-15 1.1066040e-15 1.2253884e-15 1.8164302e-15 9.6220658e-14 6.6492868e-09 
34 1.0923050e-15 9.2818886e-16 9.6041492e-16 9.8690843e-16 1.0135284e-15 1.0618801e-15 1.1226354e-15 1.2082331e-15 1.4454793e-15 3.8889665e-14 4.2797101e-09 
35 1.0782482e-15 9.3817274e-16 9.6402405e-16 9.9266220e-16 1.0121481e-15 1.0379767e-15 1.1111292e-15 1.1769235e-15 1.4678732e-15 1.5737132e-14 2.6985497e-09 
36 1.0990293e-15 9.3334058e-16 9.5042366e-16 9.7696106e-16 1.0131333e-15 1.0729009e-15 1.1536794e-15 1.2139477e-15 1.4173204e-15 6.3367747e-15 1.7511167e-09 
37 1.0411427e-15 9.2129349e-16 9.5102841e-16 9.7601714e-16 9.9659500e-16 1.0302852e-15 1.0511078e-15 1.1568531e-15 1.3635147e-15 2.8886411e-15 1.1098678e-09 
38 1.0835343e-15 9.3612582e-16 9.5938787e-16 9.8215315e-16 1.0094136e-15 1.0601563e-15 1.1082374e-15 1.1487628e-15 1.2611020e-15 1.6301854e-15 7.2611947e-10 
39 1.0395263e-15 9.2513912e-16 9.6072800e-16 9.8006001e-16 1.0035677e-15 1.0299389e-15 1.0515224e-15 1.1133133e-15 1.1979491e-15 1.5050130e-15 4.6257105e-10 
40 1.0660676e-15 9.2356611e-16 9.4346003e-16 9.7435713e-16 1.0064386e-15 1.0382880e-15 1.0795404e-15 1.1552587e-15 1.2563645e-15 1.8299384e-15 3.0505690e-10 
41 1.0576734e-15 9.2335024e-16 9.3940038e-16 9.7363647e-16 1.0079157e-15 1.0398842e-15 1.0821927e-15 1.1397428e-15 1.2437778e-15 1.5684677e-15 1.9529190e-10 
42 1.0301161e-15 9.2338576e-16 9.4727005e-16 9.5709260e-16 9.7363341e-16 9.9314248e-16 1.0429082e-15 1.1363396e-15 1.2617748e-15 1.4668369e-15 1.2977284e-10 
43 1.0849201e-15 9.3245249e-16 9.6702620e-16 9.9040423e-16 1.0234944e-15 1.0724126e-15 1.1338891e-15 1.1977588e-15 1.2837417e-15 1.5184772e-15 8.3462055e-11 
44 1.0878694e-15 9.5225414e-16 9.7049039e-16 9.9782911e-16 1.0190428e-15 1.0712954e-15 1.0927206e-15 1.2110720e-15 1.2721383e-15 1.6069075e-15 5.5851990e-11 
45 1.0472017e-15 9.3420575e-16 9.5062612e-16 9.8300564e-16 1.0169987e-15 1.0380157e-15 1.0611682e-15 1.1279757e-15 1.2498857e-15 1.4126621e-15 3.6072471e-11 
46 1.0261089e-15 9.3116712e-16 9.5931059e-16 9.7511475e-16 9.8658150e-16 1.0088724e-15 1.0305650e-15 1.0798628e-15 1.1435253e-15 1.4181299e-15 2.4294271e-11 
47 1.0328387e-15 9.2839469e-16 9.5170391e-16 9.5960820e-16 9.8143280e-16 1.0213133e-15 1.0597155e-15 1.1123534e-15 1.2091980e-15 1.3219428e-15 1.5750671e-11 
48 1.0549791e-15 9.2290124e-16 9.4373349e-16 9.6567040e-16 9.8716083e-16 1.0182896e-15 1.0624892e-15 1.1111778e-15 1.1819034e-15 1.4326541e-15 1.0667840e-11 
49 1.0263493e-15 9.2707080e-16 9.4778926e-16 9.7483977e-16 9.8884364e-16 1.0131338e-15 1.0694169e-15 1.1442483e-15 1.2146181e-15 1.3491122e-15 6.9391182e-12 
50 1.0339630e-15 9.3895855e-16 9.4652412e-16 9.6879122e-16 9.8521318e-16 1.0193974e-15 1.0624316e-15 1.1049509e-15 1.1981188e-15 1.2806809e-15 4.7230926e-12 


==> data/resnorms_1_2_1_4_1_16_20_MG_W_2__2___level_3.txt <==
1 1.4385230e+00 1.1612628e+00 1.2127478e+00 1.2658428e+00 1.3125772e+00 1.3974899e+00 1.4759768e+00 1.6715601e+00 2.9929028e+00 6.7716390e+00 1.8368318e+01 
2 8.8156513e-01 3.0723626e-01 3.6579690e-01 4.6792433e-01 5.8717490e-01 7.5709181e-01 1.1701449e+00 3.9810293e+00 1.5907808e+01 5.8331346e+01 5.8566204e+02 
3 1.1602385e+00 1.5465849e-01 2.1881968e-01 3.5687548e-01 5.8974724e-01 9.0482508e-01 2.0319876e+00 1.2601280e+01 1.1062533e+02 6.1295661e+02 2.1179210e+04 
4 1.7750456e+00 8.8528788e-02 1.6787394e-01 2.9071481e-01 6.8524449e-01 1.2167547e+00 3.7366016e+00 4.1449294e+01 8.2116575e+02 6.7533288e+03 7.9690566e+05 
5 3.3532622e+00 4.5092252e-02 1.4570232e-01 2.9722789e-01 7.2996441e-01 1.7315508e+00 7.0390101e+00 1.5346809e+02 5.4946189e+03 6.9688418e+04 3.1120181e+07 
6 6.4701099e+00 2.3669266e-02 1.4492191e-01 3.6431980e-01 7.8303456e-01 2.4773495e+00 1.3832140e+01 5.7998736e+02 3.5078692e+04 7.0323488e+05 1.2726707e+09 
7 1.2520236e+01 1.2653301e-02 1.3209486e-01 4.7677490e-01 8.3920052e-01 3.5486602e+00 2.9881236e+01 2.1958628e+03 2.0439457e+05 7.1665776e+06 5.4840732e+10 
8 2.4295289e+01 6.8732303e-03 1.1587890e-01 5.0616678e-01 9.0985198e-01 5.0889066e+00 7.1045876e+01 8.9768349e+03 1.2663276e+06 7.3688309e+07 2.4930791e+12 
9 4.7272740e+01 4.3819631e-03 1.0321591e-01 5.4667542e-01 9.9876054e-01 7.3034675e+00 1.5652084e+02 3.0767360e+04 7.9196182e+06 7.6372873e+08 1.1906999e+14 
10 9.2224809e+01 2.8622063e-03 9.3288462e-02 5.9310706e-01 1.2273632e+00 1.0491983e+01 3.1428500e+02 1.0200011e+05 4.8722900e+07 8.2687582e+09 5.9266408e+15 
11 1.8038367e+02 1.6797612e-03 8.6999131e-02 6.7266176e-01 1.4606901e+00 1.5087086e+01 6.3106136e+02 3.5651386e+05 2.8608573e+08 8.9691737e+10 3.0454388e+17 
12 3.3224562e+02 9.8551592e-04 8.1426416e-02 7.4302284e-01 1.7759942e+00 2.1717636e+01 1.2671127e+03 1.2030055e+06 1.6802846e+09 9.7292417e+11 1.6013954e+19 
13 6.0536153e+02 5.9943384e-04 7.6372647e-02 8.2350207e-01 1.9678465e+00 3.1296817e+01 2.5442481e+03 3.7496862e+06 9.8717168e+09 1.0554073e+13 8.5556729e+20 
14 1.1029876e+03 3.7276667e-04 7.1724674e-02 9.0359859e-01 2.1539748e+00 4.5154278e+01 5.1086449e+03 1.0816461e+07 5.8013002e+10 1.1449221e+14 4.6198003e+22 
15 2.0096786e+03 2.3228632e-04 5.0504177e-02 1.0013459e+00 2.3989165e+00 6.5228224e+01 1.0257831e+04 3.1891335e+07 3.4102041e+11 1.2420714e+15 2.5119244e+24 
16 3.6617003e+03 1.4470935e-04 3.9250162e-02 1.1033221e+00 2.7085163e+00 9.4349374e+01 2.0597268e+04 9.3725706e+07 2.0051982e+12 1.3475105e+16 1.3719273e+26 
17 6.6717407e+03 9.0301355e-05 3.5766093e-02 1.2229623e+00 3.2211701e+00 1.3665868e+02 4.1358841e+04 2.9099185e+08 1.1793849e+13 1.4619512e+17 7.5143957e+27 
18 1.2156141e+04 5.6329758e-05 3.2599741e-02 1.3512362e+00 3.8309400e+00 1.9822490e+02 8.3048535e+04 9.3931267e+08 6.9386440e+13 1.5861667e+18 4.1232758e+29 
19 2.2148916e+04 3.5266389e-05 2.9721622e-02 1.4983242e+00 4.5562392e+00 2.8795805e+02 1.6676333e+05 3.0825222e+09 4.0833228e+14 1.7209972e+19 2.2650974e+31 
20 4.0356120e+04 2.2060003e-05 2.7103693e-02 1.6585111e+00 5.4189035e+00 4.1896413e+02 3.3486837e+05 1.0110532e+10 2.4036553e+15 1.8673556e+20 1.2452143e+33 
21 7.3530334e+04 1.3810981e-05 2.4722224e-02 1.8397690e+00 6.4449763e+00 6.1055733e+02 6.7243869e+05 3.3148874e+10 1.4153024e+16 2.0262337e+21 6.8485410e+34 
22 1.3397503e+05 8.6394226e-06 2.2554701e-02 2.0389223e+00 7.6653757e+00 8.9125517e+02 1.3503184e+06 1.0864469e+11 8.3357372e+16 2.1987094e+22 3.7676951e+36 
23 2.4410764e+05 5.4087471e-06 2.0581710e-02 2.2625428e+00 9.1169355e+00 1.3032448e+03 2.7115936e+06 3.5607689e+11 4.9108381e+17 2.3859540e+23 2.0731521e+38 
24 4.4477367e+05 3.3834919e-06 1.8785013e-02 2.5094627e+00 1.0843418e+01 1.9090559e+03 5.4452503e+06 1.1688828e+12 2.8938971e+18 2.5892404e+24 1.1408680e+40 
25 8.1039539e+05 2.1182211e-06 1.7148649e-02 2.7578285e+00 1.2896924e+01 2.8015483e+03 1.0934927e+07 3.8577231e+12 1.7057894e+19 2.8099519e+25 6.2787081e+41 
26 1.4765734e+06 1.3250882e-06 1.5657764e-02 2.9365685e+00 1.5339385e+01 4.1188887e+03 2.1959309e+07 1.2840798e+13 1.0057303e+20 3.0495920e+26 3.4556076e+43 
27 2.6903781e+06 8.2955863e-07 1.4299219e-02 3.1559147e+00 1.8244505e+01 6.0670477e+03 4.4098734e+07 4.2129175e+13 5.9313062e+20 3.3097949e+27 1.9019130e+45 
28 4.9019827e+06 5.1894830e-07 1.3060873e-02 3.3672964e+00 2.1699920e+01 8.9536522e+03 8.8560118e+07 1.3395231e+14 3.4988931e+21 3.5923368e+28 1.0468018e+47 
29 8.9316238e+06 3.2488091e-07 1.1931903e-02 3.6313953e+00 2.5809903e+01 1.3239009e+04 1.7785039e+08 4.1146949e+14 2.0645306e+22 3.8991484e+29 5.7615987e+48 
30 1.6273811e+07 2.0323754e-07 1.0902359e-02 3.8897250e+00 3.0698458e+01 1.9613138e+04 3.5717079e+08 1.2282880e+15 1.2184874e+23 4.2323287e+30 3.1712067e+50 
31 2.9651611e+07 1.2723397e-07 9.9633204e-03 4.1803228e+00 3.6513113e+01 2.9112240e+04 7.1730112e+08 3.6494149e+15 7.1933066e+23 4.5941592e+31 1.7454523e+52 
32 5.4026584e+07 7.9594871e-08 9.1066150e-03 4.5181774e+00 4.3429332e+01 4.3295080e+04 1.4405604e+09 1.1356865e+16 4.2475897e+24 4.9871206e+32 9.6071061e+53 
33 9.8438938e+07 4.9829220e-08 8.3248839e-03 4.8486579e+00 5.1655849e+01 6.4510456e+04 2.8931154e+09 3.6568214e+16 2.5087746e+25 5.4139096e+33 5.2878354e+55 
34 1.7936038e+08 3.1172247e-08 7.6114033e-03 5.2478749e+00 6.1440941e+01 9.6303363e+04 5.8103771e+09 1.1961161e+17 1.4821237e+26 5.8774587e+34 2.9104741e+57 
35 3.2680320e+08 1.9514953e-08 6.9600984e-03 5.6538157e+00 7.3079953e+01 1.4403259e+05 1.1669362e+10 3.9112071e+17 8.7580927e+26 6.3809559e+35 1.6019532e+59 
36 5.9545134e+08 1.2208248e-08 6.3654267e-03 6.1301619e+00 8.6924192e+01 2.1581096e+05 2.3445496e+10 1.2785597e+18 5.1764911e+27 6.9278684e+36 8.8173100e+60 
37 1.0849418e+09 7.6428164e-09 5.8223695e-03 6.6215410e+00 1.0339156e+02 3.2393840e+05 4.7138436e+10 4.1784969e+18 3.0602773e+28 7.5219659e+37 4.8531365e+62 
38 1.9768185e+09 4.7812439e-09 5.3263511e-03 7.1973986e+00 1.2297916e+02 4.8708876e+05 9.4774644e+10 1.3655972e+19 1.8096057e+29 8.1673484e+38 2.6712158e+64 
39 3.6018641e+09 2.9932425e-09 4.8732212e-03 7.7887931e+00 1.4627833e+02 7.3365001e+05 1.9055064e+11 4.4689078e+19 1.0702949e+30 8.8684746e+39 1.4702645e+66 
40 6.5627832e+09 1.8725393e-09 4.4591972e-03 8.4911316e+00 1.7399247e+02 1.1068315e+06 3.8311566e+11 1.4690579e+20 6.3316630e+30 9.6301939e+40 8.0924872e+67 
41 1.1957736e+10 1.1722841e-09 4.0808436e-03 9.2117891e+00 2.0695833e+02 1.6724803e+06 7.7028365e+11 4.8666932e+20 3.7464968e+31 1.0457781e+42 4.4541884e+69 
42 2.1787634e+10 7.3337031e-10 3.7350295e-03 1.0062993e+01 2.4617128e+02 2.5310533e+06 1.5487194e+12 1.5941107e+21 2.2173009e+32 1.1356972e+43 2.4516313e+71 
43 3.9698251e+10 4.5912032e-10 3.4189082e-03 1.0946015e+01 2.9281535e+02 3.8359709e+06 3.1138384e+12 5.0821721e+21 1.3125444e+33 1.2334008e+44 1.3494032e+73 
44 7.2332396e+10 2.8722241e-10 3.1298852e-03 1.1945892e+01 3.4829906e+02 5.8217741e+06 6.2606685e+12 1.5722133e+22 7.7712682e+33 1.3395677e+45 7.4272545e+74 
45 1.3179366e+11 1.7981352e-10 2.8655994e-03 1.3057226e+01 4.1429792e+02 8.8473523e+06 1.2587708e+13 4.7443039e+22 4.6021069e+34 1.4549365e+46 4.0880377e+76 
46 2.4013551e+11 1.1249041e-10 2.6238985e-03 1.4254169e+01 4.9280510e+02 1.3462352e+07 2.5308938e+13 1.4241287e+23 2.7258806e+35 1.5803107e+47 2.2500982e+78 
47 4.3754067e+11 7.0423946e-11 2.4028222e-03 1.5629406e+01 5.8619164e+02 2.0509260e+07 5.0886490e+13 4.4449382e+23 1.6148815e+36 1.7165643e+48 1.2384773e+80 
48 7.9722453e+11 4.4056982e-11 2.2005833e-03 1.7077837e+01 6.9727810e+02 3.1280416e+07 1.0231338e+14 1.4290427e+24 9.5687808e+36 1.8646486e+49 6.8167073e+81 
49 1.4525901e+12 2.7581766e-11 2.0155527e-03 1.8738275e+01 8.2941983e+02 4.7759638e+07 2.0571392e+14 4.6607922e+24 5.6709138e+37 2.0255983e+50 3.7519862e+83 
50 2.6467059e+12 1.7255062e-11 1.8462450e-03 2.0526847e+01 9.8660833e+02 7.2994239e+07 4.1361501e+14 1.5199780e+25 3.3614633e+38 2.2005399e+51 2.0651320e+85 


==> data/resnorms_1_2_1_4_1_16_20_MG_W_4__2___level_3.txt <==
0 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 
1 1.3958657e+00 1.1921953e+00 1.1989700e+00 1.2053674e+00 1.2531444e+00 1.3642521e+00 1.4274793e+00 1.4698929e+00 1.5096048e+00 1.9190247e+00 3.1195662e+00 
2 4.2531639e-01 2.2627440e-01 2.6462773e-01 3.2973942e-01 3.9097936e-01 4.2034547e-01 4.3028730e-01 5.4053121e-01 6.2040221e-01 1.3531210e+00 3.6509915e+00 
3 2.5942234e-01 8.5153000e-02 1.0645223e-01 1.5539435e-01 2.0524893e-01 2.3401680e-01 2.8482788e-01 4.2169137e-01 4.8888204e-01 2.1914959e+00 7.9907112e+00 
4 1.8477805e-01 3.8762576e-02 4.9281584e-02 7.6932020e-02 1.1946606e-01 1.6780742e-01 2.0174869e-01 3.2014747e-01 4.2885100e-01 3.7454020e+00 1.6266063e+01 
5 1.4167293e-01 1.9153142e-02 2.5788187e-02 4.1384920e-02 7.6037271e-02 1.2941967e-01 1.5392619e-01 2.4875924e-01 3.8754395e-01 6.8656192e+00 3.4528612e+01 
6 1.1051682e-01 9.5778722e-03 1.4478795e-02 2.3375423e-02 5.0709040e-02 1.0062034e-01 1.2041330e-01 1.9439244e-01 3.5710987e-01 1.2730326e+01 7.4064851e+01 
7 8.7620430e-02 4.8209824e-03 8.4921775e-03 1.3573981e-02 3.5073040e-02 7.8942773e-02 9.6298088e-02 1.5260693e-01 3.3357649e-01 2.3934400e+01 1.6183695e+02 
8 6.9986994e-02 2.4370383e-03 5.1277737e-03 8.0911614e-03 2.4967724e-02 6.1970298e-02 7.8003691e-02 1.2014614e-01 3.1559530e-01 4.5228868e+01 3.5938003e+02 
9 5.6237715e-02 1.2330639e-03 3.1435908e-03 4.8499317e-03 1.8111775e-02 4.8767009e-02 6.3708421e-02 9.4782244e-02 3.0181691e-01 8.5767461e+01 8.1084847e+02 
10 4.5338029e-02 6.2529421e-04 1.9487012e-03 2.9590889e-03 1.3393379e-02 3.8395076e-02 5.2280982e-02 7.4881447e-02 2.9135572e-01 1.6290111e+02 1.8562647e+03 
11 3.6642196e-02 3.1714717e-04 1.2159389e-03 1.7992722e-03 1.0004991e-02 3.0259968e-02 4.3024423e-02 5.9224581e-02 2.8347135e-01 3.0969406e+02 4.3054722e+03 
12 2.9661688e-02 1.6106439e-04 7.6273145e-04 1.1101031e-03 7.5665410e-03 2.3859884e-02 3.5463493e-02 4.6883665e-02 2.7760596e-01 5.8903728e+02 1.0100882e+04 
13 2.4041957e-02 8.1803584e-05 4.8018281e-04 6.8043859e-04 5.7553474e-03 1.8825124e-02 2.9258790e-02 3.7143543e-02 2.7331682e-01 1.1206363e+03 2.3929473e+04 
14 1.9506406e-02 4.1580706e-05 3.0321543e-04 4.2226656e-04 4.4109884e-03 1.4859823e-02 2.4152989e-02 2.9448392e-02 2.7026111e-01 2.1322763e+03 5.7154864e+04 
15 1.5840490e-02 2.1137186e-05 1.8627549e-04 2.6024202e-04 3.3979071e-03 1.1735900e-02 1.9945079e-02 2.3363877e-02 2.6817001e-01 4.0574513e+03 1.3743422e+05 
16 1.2873668e-02 1.0750465e-05 1.1222870e-04 1.6203859e-04 2.6301048e-03 9.2732772e-03 1.6474059e-02 1.8549418e-02 2.6683404e-01 7.7210988e+03 3.3228515e+05 
17 1.0470310e-02 5.4682396e-06 6.6720406e-05 1.0027847e-04 2.0393946e-03 7.3312049e-03 1.3609416e-02 1.4737354e-02 2.6608942e-01 1.4693103e+04 8.0692949e+05 
18 8.3730084e-03 2.7823958e-06 4.0311728e-05 6.2570963e-05 1.5836616e-03 5.7691575e-03 1.0976859e-02 1.1835948e-02 2.6595695e-01 2.7960982e+04 1.9664405e+06 
19 6.5426538e-03 1.4158947e-06 2.4070119e-05 3.8852043e-05 1.2312594e-03 4.5097843e-03 8.5755233e-03 9.6406751e-03 2.6628858e-01 5.3210055e+04 4.8053931e+06 
20 5.1124169e-03 7.2068811e-07 1.4564194e-05 2.4280668e-05 9.5823100e-04 3.5253220e-03 6.6995118e-03 7.8579062e-03 2.6680288e-01 1.0125961e+05 1.1768559e+07 
21 3.9948339e-03 3.6686098e-07 8.7254058e-06 1.5118643e-05 7.4636096e-04 2.7557644e-03 5.2339035e-03 6.4090503e-03 2.6746978e-01 1.9269900e+05 2.8870798e+07 
22 3.1215566e-03 1.8677958e-07 5.2831879e-06 9.4609098e-06 5.8173074e-04 2.1541964e-03 4.0889167e-03 5.2307111e-03 2.6826438e-01 3.6671022e+05 7.0920648e+07 
23 2.4391795e-03 9.5102164e-08 3.1732511e-06 5.9049764e-06 4.5366713e-04 1.6839478e-03 3.1944113e-03 4.2717002e-03 2.6916604e-01 6.9785750e+05 1.7439612e+08 
24 1.9059714e-03 4.8428879e-08 1.9219202e-06 3.6996947e-06 3.5395773e-04 1.3163517e-03 2.4955910e-03 3.4906509e-03 2.7015767e-01 1.3280383e+06 4.2919106e+08 
25 1.4893235e-03 2.4663034e-08 1.1566062e-06 2.3139193e-06 2.7626676e-04 1.0289999e-03 1.9496471e-03 2.8541063e-03 2.7122511e-01 2.5272865e+06 1.0569044e+09 
26 1.1637556e-03 1.2561090e-08 7.0055558e-07 1.4514584e-06 2.1569475e-04 8.0437539e-04 1.5231358e-03 2.3349859e-03 2.7235664e-01 4.8094831e+06 2.6039387e+09 
27 9.0935732e-04 6.3978106e-09 4.2220936e-07 9.0944845e-07 1.6844576e-04 6.2878512e-04 1.1899295e-03 1.9113531e-03 2.7354254e-01 9.1525549e+06 6.4178315e+09 
28 7.1057090e-04 3.2588488e-09 2.5572075e-07 5.7112790e-07 1.3157407e-04 4.9152518e-04 9.2961661e-04 1.5654249e-03 2.7477479e-01 1.7417519e+07 1.5822369e+10 
29 5.5523946e-04 1.6600302e-09 1.5428657e-07 3.5843803e-07 1.0279073e-04 3.8422829e-04 7.2625063e-04 1.2827742e-03 2.7604672e-01 3.3145932e+07 3.9016813e+10 
30 4.3386367e-04 8.4564743e-10 9.3439149e-08 2.2535102e-07 8.0315185e-05 3.0035367e-04 5.6737367e-04 1.0516878e-03 2.7735285e-01 6.3077457e+07 9.6229240e+10 
31 3.3902078e-04 4.3080195e-10 5.6421908e-08 1.4163790e-07 6.2761099e-05 2.3478838e-04 4.4325317e-04 8.6264913e-04 2.7868860e-01 1.2003783e+08 2.3736692e+11 
32 2.6491064e-04 2.1947353e-10 3.4166994e-08 8.9146456e-08 4.9048261e-05 1.8353559e-04 3.4628568e-04 7.0792026e-04 2.8005023e-01 2.2843470e+08 5.8556893e+11 
33 2.0700105e-04 1.1181548e-10 2.0643905e-08 5.6105689e-08 3.8334478e-05 1.4347097e-04 2.7053112e-04 5.8120519e-04 2.8143461e-01 4.3471640e+08 1.4446756e+12 
34 1.6175054e-04 5.6968551e-11 1.2500040e-08 3.5350569e-08 2.9962797e-05 1.1215221e-04 2.1134887e-04 4.7737745e-04 2.8283918e-01 8.2727515e+08 3.5644230e+12 
35 1.2639183e-04 2.9025584e-11 7.5560489e-09 2.2275838e-08 2.3420552e-05 8.7670132e-05 1.6511353e-04 3.9226000e-04 2.8426182e-01 1.5743233e+09 8.7948547e+12 
36 9.8762556e-05 1.4788494e-11 4.5748828e-09 1.4049832e-08 1.8307534e-05 6.8532336e-05 1.2899278e-04 3.2244707e-04 2.8570078e-01 2.9959729e+09 2.1701209e+13 
37 7.7173056e-05 7.5345569e-12 2.7663737e-09 8.8634263e-09 1.4311240e-05 5.3572197e-05 1.0077391e-04 2.6515991e-04 2.8715461e-01 5.7014042e+09 5.3549005e+13 
38 6.0303030e-05 3.8389312e-12 1.6748179e-09 5.5958541e-09 1.1187593e-05 4.1877758e-05 7.8728303e-05 2.1812992e-04 2.8862213e-01 1.0849901e+10 1.3213817e+14 
39 4.7120797e-05 1.9560944e-12 1.0129970e-09 3.5338834e-09 8.7459266e-06 3.2736137e-05 6.1505458e-05 1.7950380e-04 2.9010236e-01 2.0647607e+10 3.2607121e+14 
40 3.6820204e-05 9.9696956e-13 6.1325660e-10 2.2331758e-09 6.8372746e-06 2.5590070e-05 4.8050337e-05 1.4776665e-04 2.9159449e-01 3.9292864e+10 8.0464109e+14 
41 2.8771321e-05 5.0792182e-13 3.7099220e-10 1.4116597e-09 5.3452345e-06 2.0003941e-05 3.7538700e-05 1.2167940e-04 2.9309787e-01 7.4775209e+10 1.9856207e+15 
42 2.2481924e-05 2.5836710e-13 2.2458439e-10 8.9286044e-10 4.1788410e-06 1.5637226e-05 2.9326622e-05 1.0022805e-04 2.9461196e-01 1.4229891e+11 4.8999731e+15 
43 1.7567389e-05 1.3169106e-13 1.3588251e-10 5.6491144e-10 3.2670012e-06 1.2223734e-05 2.2911043e-05 8.2582299e-05 2.9613633e-01 2.7079805e+11 1.2091876e+16 
44 1.3727170e-05 6.7925245e-14 8.2255749e-11 3.5759663e-10 2.5541495e-06 9.5553836e-06 1.7898956e-05 6.8061933e-05 2.9767061e-01 5.1533482e+11 2.9839781e+16 
45 1.0726421e-05 3.5189247e-14 4.9773504e-11 2.2643896e-10 1.9968537e-06 7.4695149e-06 1.3983328e-05 5.6109391e-05 2.9921453e-01 9.8069382e+11 7.3637516e+16 
46 8.3816353e-06 1.7854605e-14 3.0129476e-11 1.4344997e-10 1.5611642e-06 5.8389763e-06 1.0924294e-05 4.6267426e-05 3.0076785e-01 1.8662825e+12 1.8172045e+17 
47 6.5494183e-06 9.0419499e-15 1.8232724e-11 9.0905383e-11 1.2205423e-06 4.5643724e-06 8.5344643e-06 3.8160882e-05 3.0233039e-01 3.5515778e+12 4.4844519e+17 
48 5.1177228e-06 5.0103687e-15 1.1036682e-11 5.7630454e-11 9.5424238e-07 3.5680052e-06 6.6674405e-06 3.1481810e-05 3.0390200e-01 6.7587330e+12 1.1066637e+18 
49 3.9989949e-06 2.7960913e-15 6.6790518e-12 3.6546514e-11 7.4604643e-07 2.7891375e-06 5.2088523e-06 2.5977322e-05 3.0548258e-01 1.2862022e+13 2.7310048e+18 
50 3.1248199e-06 1.9711715e-15 4.0431879e-12 2.3184660e-11 5.8327596e-07 2.1802908e-06 4.0693491e-06 2.1439657e-05 3.0707203e-01 2.4476718e+13 6.7395315e+18 


==> data/resnorms_1_2_1_4_1_16_20_MSG_W_2__2___level_3.txt <==
1 9.3033478e-01 8.4144440e-01 8.5679661e-01 8.8043686e-01 9.0174547e-01 9.1273841e-01 9.4035207e-01 9.6570832e-01 9.8692548e-01 1.0152481e+00 1.1020633e+00 
2 1.8144590e-01 1.5282750e-01 1.5727761e-01 1.6259046e-01 1.7193435e-01 1.7773319e-01 1.8554194e-01 2.0380677e-01 2.3207677e-01 2.4155301e-01 2.7860926e-01 
3 4.0347393e-02 2.9202752e-02 3.2059444e-02 3.3855397e-02 3.6575954e-02 3.9590423e-02 4.2259275e-02 4.4643617e-02 5.0971732e-02 6.2069520e-02 8.1030171e-02 
4 8.8378708e-03 5.4448184e-03 6.1394987e-03 6.6390791e-03 7.7443122e-03 8.3269362e-03 9.7435722e-03 1.0511199e-02 1.1795484e-02 1.6424272e-02 3.0882051e-02 
5 2.0081774e-03 9.2309465e-04 1.1897591e-03 1.3837751e-03 1.7189550e-03 1.9078002e-03 2.1884006e-03 2.6538628e-03 3.4999918e-03 4.6198236e-03 1.2385209e-02 
6 4.5803267e-04 1.7744227e-04 2.3326893e-04 2.7756982e-04 3.4090389e-04 4.2206759e-04 4.8184011e-04 6.9231046e-04 9.9040278e-04 1.8670873e-03 5.3959377e-03 
7 1.1775235e-04 3.8205757e-05 4.3840487e-05 6.3458961e-05 8.2965634e-05 1.0602783e-04 1.2135376e-04 2.1722991e-04 2.9494781e-04 6.9354215e-04 2.5107039e-03 
8 2.9186987e-05 7.6549057e-06 1.1027640e-05 1.3535338e-05 1.7308685e-05 2.5189634e-05 3.3014287e-05 5.8870078e-05 1.1424403e-04 4.1940155e-04 1.4881075e-03 
9 6.6220135e-06 1.6535741e-06 2.0996408e-06 2.6864947e-06 3.8131458e-06 5.6571255e-06 7.4733209e-06 1.7721222e-05 3.6417400e-05 1.6961481e-04 7.3941768e-04 
10 1.9074314e-06 3.3980368e-07 4.1479220e-07 5.9430321e-07 7.7476505e-07 1.3671602e-06 2.0563552e-06 5.2846603e-06 1.1801727e-05 6.6476595e-05 3.8168004e-04 
11 4.4437886e-07 7.2015838e-08 8.3838849e-08 1.2039359e-07 2.2314404e-07 3.9428699e-07 5.3849333e-07 1.3336209e-06 3.9405403e-06 3.1767557e-05 2.4695849e-04 
12 1.2143739e-07 1.4560882e-08 1.7562617e-08 2.9425463e-08 5.3746700e-08 8.4585127e-08 1.4187740e-07 4.7702840e-07 1.1659199e-06 1.5774325e-05 1.5079795e-04 
13 2.6739530e-08 2.4254292e-09 3.9824134e-09 5.8983193e-09 1.3087692e-08 2.2844513e-08 3.9697133e-08 1.3458861e-07 4.5513500e-07 6.5938998e-06 7.8943249e-05 
14 7.4402559e-09 4.6658449e-10 9.9653659e-10 1.7588322e-09 2.9128373e-09 5.7780431e-09 8.7320717e-09 3.4547436e-08 1.5414093e-07 2.5173049e-06 4.4828282e-05 
15 1.8576805e-09 9.1410077e-11 2.1501498e-10 3.8874799e-10 6.5153049e-10 1.3267163e-09 2.4222237e-09 8.9035331e-09 5.2396261e-08 1.0466748e-06 2.5147440e-05 
16 4.5206007e-10 2.0579251e-11 4.1875857e-11 7.7849188e-11 1.5962865e-10 3.7073755e-10 6.1283812e-10 2.6876526e-09 1.8758806e-08 5.5001136e-07 1.4256721e-05 
17 1.3131285e-10 5.0506889e-12 9.2459445e-12 1.6883863e-11 3.8833421e-11 8.2798222e-11 2.1546512e-10 6.5568755e-10 6.3485795e-09 2.2810245e-07 8.0474868e-06 
18 3.4582187e-11 8.7252418e-13 2.0625687e-12 4.2177268e-12 8.7431919e-12 2.2626746e-11 6.8606191e-11 1.7516981e-10 2.0324044e-09 7.5252945e-08 4.6266063e-06 
19 9.1411490e-12 1.8820890e-13 4.0485582e-13 7.7389733e-13 2.0383195e-12 5.9346684e-12 2.1427028e-11 7.5471638e-11 6.5378946e-10 3.7582049e-08 2.0193708e-06 
20 2.4330685e-12 3.2626523e-14 8.9595799e-14 1.9107580e-13 6.5507918e-13 1.5706931e-12 6.0913891e-12 1.9560780e-11 2.5356575e-10 1.5698017e-08 9.7289176e-07 
21 6.0746602e-13 6.1064248e-15 1.8119614e-14 4.1299122e-14 1.6960295e-13 4.7888109e-13 1.7832059e-12 4.0080724e-12 8.3514280e-11 6.3795048e-09 5.5849052e-07 
22 1.5875308e-13 1.8516110e-15 4.5260513e-15 1.0783720e-14 3.2274939e-14 1.0561807e-13 5.9412937e-13 1.2425736e-12 2.7518985e-11 2.6476037e-09 3.1453944e-07 
23 4.3368943e-14 1.1729534e-15 1.5572087e-15 2.8825187e-15 7.3398898e-15 2.8061100e-14 1.5623780e-13 4.2341306e-13 9.0709273e-12 1.2236589e-09 1.7716501e-07 
24 1.2372708e-14 1.1045327e-15 1.2531340e-15 1.4362113e-15 2.6354993e-15 7.1967818e-15 4.7781869e-14 1.3939993e-13 2.9904529e-12 6.7973819e-10 9.9262116e-08 
25 4.0207395e-15 1.1023012e-15 1.2429149e-15 1.3473539e-15 1.4659426e-15 2.8881368e-15 1.2056739e-14 4.9079363e-14 9.8655345e-13 3.4141946e-10 5.6017638e-08 
26 2.1467032e-15 1.0578196e-15 1.1311516e-15 1.1965371e-15 1.3971848e-15 1.5581365e-15 3.4467993e-15 1.6093908e-14 3.2542905e-13 1.1047597e-10 3.1446731e-08 
27 1.4988913e-15 1.0263547e-15 1.0940167e-15 1.1452196e-15 1.2295514e-15 1.4079855e-15 1.7479076e-15 4.2184203e-15 1.0749775e-13 4.9120617e-11 1.7748269e-08 
28 1.4806656e-15 1.0301361e-15 1.0926723e-15 1.1559872e-15 1.2399476e-15 1.3953809e-15 1.6091280e-15 2.0985849e-15 3.5587676e-14 2.0262509e-11 9.9707708e-09 
29 1.3058567e-15 1.0244794e-15 1.0633099e-15 1.1033325e-15 1.1726377e-15 1.2372513e-15 1.3786120e-15 1.9510558e-15 1.1906227e-14 8.6715697e-12 5.6305897e-09 
30 1.3024195e-15 1.0102165e-15 1.0588138e-15 1.1536100e-15 1.1968516e-15 1.2446397e-15 1.3442359e-15 1.6142077e-15 4.1507979e-15 2.9248528e-12 3.1652436e-09 
31 1.2636580e-15 1.0217782e-15 1.0696431e-15 1.1242663e-15 1.1744402e-15 1.2130605e-15 1.2995756e-15 1.4145551e-15 2.2468758e-15 1.4002968e-12 1.7885231e-09 
32 1.2521994e-15 1.0157607e-15 1.0629340e-15 1.0965247e-15 1.1498335e-15 1.1897747e-15 1.2734963e-15 1.3886699e-15 1.9042065e-15 7.2545779e-13 9.1605557e-10 
33 1.2872436e-15 9.9562362e-16 1.0553967e-15 1.0984443e-15 1.1632199e-15 1.2421077e-15 1.3210443e-15 1.4965030e-15 1.8198484e-15 3.3724621e-13 3.4520896e-10 
34 1.2174989e-15 1.0311518e-15 1.0771141e-15 1.1002080e-15 1.1368966e-15 1.1801762e-15 1.3496595e-15 1.5012637e-15 1.8851239e-15 1.3558739e-13 1.3969285e-10 
35 1.2280643e-15 1.0094370e-15 1.0533240e-15 1.0973045e-15 1.1529456e-15 1.2053878e-15 1.2629328e-15 1.3668207e-15 1.5251257e-15 7.6415373e-14 7.3150541e-11 
36 1.2271186e-15 1.0306202e-15 1.0686727e-15 1.1142205e-15 1.1594817e-15 1.2141184e-15 1.2609777e-15 1.4308757e-15 1.7566358e-15 3.3845446e-14 4.1674499e-11 
37 1.3006428e-15 1.0226926e-15 1.0739772e-15 1.1205856e-15 1.1615829e-15 1.2255764e-15 1.3464704e-15 1.4754367e-15 1.8911722e-15 1.1024027e-14 2.5444660e-11 
38 1.2473413e-15 1.0430165e-15 1.0977832e-15 1.1237968e-15 1.1658025e-15 1.2125525e-15 1.2863573e-15 1.4527026e-15 1.7103151e-15 4.8870917e-15 1.5721266e-11 
39 1.2412681e-15 1.0144682e-15 1.0487047e-15 1.0942542e-15 1.1201817e-15 1.2020362e-15 1.2756560e-15 1.3994502e-15 1.5676665e-15 3.2770609e-15 9.9829275e-12 
40 1.2122785e-15 1.0201216e-15 1.0728466e-15 1.0976619e-15 1.1193405e-15 1.1628206e-15 1.2323874e-15 1.3103285e-15 1.4337422e-15 2.2149407e-15 6.4200578e-12 
41 1.2066506e-15 1.0180940e-15 1.0460958e-15 1.0899188e-15 1.1226749e-15 1.1979881e-15 1.2544480e-15 1.3585337e-15 1.4801313e-15 1.8382990e-15 3.9561474e-12 
42 1.2143220e-15 1.0310576e-15 1.0707334e-15 1.1114222e-15 1.1482395e-15 1.1937950e-15 1.2213791e-15 1.2882738e-15 1.4352142e-15 1.7717696e-15 2.2197933e-12 
43 1.1705327e-15 1.0321083e-15 1.0531656e-15 1.0883879e-15 1.1269824e-15 1.1535439e-15 1.1993290e-15 1.2715665e-15 1.3642695e-15 1.6674677e-15 1.2515266e-12 
44 1.1912928e-15 1.0169985e-15 1.0423732e-15 1.0887843e-15 1.1261958e-15 1.1804618e-15 1.2109264e-15 1.2818015e-15 1.4414176e-15 1.6569120e-15 7.0254760e-13 
45 1.1835727e-15 9.9563912e-16 1.0311059e-15 1.0697517e-15 1.0911879e-15 1.1516648e-15 1.1948490e-15 1.2463314e-15 1.3524961e-15 1.6355955e-15 3.2247399e-13 
46 1.2643637e-15 1.0500226e-15 1.0723930e-15 1.1062867e-15 1.1588993e-15 1.2447636e-15 1.2851427e-15 1.3632198e-15 1.4798327e-15 1.6865813e-15 1.5922268e-13 
47 1.2054263e-15 1.0310362e-15 1.0812172e-15 1.1267995e-15 1.1390945e-15 1.1870418e-15 1.2428811e-15 1.3091511e-15 1.4312387e-15 1.5487362e-15 9.0758758e-14 
48 1.1813081e-15 1.0104872e-15 1.0554875e-15 1.0857955e-15 1.1414145e-15 1.1663047e-15 1.2005474e-15 1.2850016e-15 1.3965205e-15 1.5672891e-15 5.0833148e-14 
49 1.1719682e-15 9.9751094e-16 1.0400697e-15 1.0662155e-15 1.1257743e-15 1.1620839e-15 1.1850972e-15 1.2416496e-15 1.2976893e-15 1.5116850e-15 2.8406049e-14 
50 1.1861023e-15 1.0199445e-15 1.0358136e-15 1.0626193e-15 1.1174245e-15 1.1629671e-15 1.2083044e-15 1.2730725e-15 1.4347367e-15 1.5538474e-15 1.5999787e-14 


==> data/resnorms_1_2_1_4_1_16_20_MSG_W_4__2___level_3.txt <==
0 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 1.5380859e-02 
1 9.2183076e-01 8.5395285e-01 8.7565474e-01 8.8346673e-01 8.9201011e-01 9.1183638e-01 9.3182515e-01 9.5184972e-01 9.8989248e-01 1.0421620e+00 1.0980896e+00 
2 1.6491536e-01 1.5012516e-01 1.5213532e-01 1.5554858e-01 1.5988016e-01 1.6391848e-01 1.6591225e-01 1.6755023e-01 1.7072129e-01 1.7720471e-01 1.9070539e-01 
3 3.3993153e-02 2.4959430e-02 2.7167115e-02 2.8311030e-02 2.9261821e-02 3.1113420e-02 3.6872887e-02 3.8736310e-02 3.9707771e-02 4.0460783e-02 4.1459090e-02 
4 6.6683898e-03 4.6107327e-03 4.9315556e-03 5.3282115e-03 5.8550102e-03 6.4912739e-03 6.8455058e-03 8.2490745e-03 8.9615649e-03 9.2123324e-03 9.5005645e-03 
5 1.4283235e-03 8.6750354e-04 1.0287382e-03 1.0881605e-03 1.1572727e-03 1.3340174e-03 1.5226295e-03 1.9368186e-03 2.1202056e-03 2.1487058e-03 2.2285317e-03 
6 2.1606153e-04 1.7929579e-04 1.9573530e-04 2.0295974e-04 2.0857323e-04 2.1393582e-04 2.1818723e-04 4.0751544e-04 4.9897736e-04 5.1050312e-04 5.2885633e-04 
7 3.9515362e-05 2.1042586e-05 3.0902357e-05 3.5734636e-05 3.6390704e-05 3.7094633e-05 4.1936090e-05 9.1358641e-05 1.1549846e-04 1.1971661e-04 1.2946464e-04 
8 8.1309363e-06 5.4109776e-06 6.4252674e-06 7.2427276e-06 7.7949208e-06 7.8760156e-06 8.3858569e-06 2.0647129e-05 2.6805176e-05 2.7936305e-05 3.1364472e-05 
9 1.6795164e-06 1.0762421e-06 1.2756880e-06 1.4404931e-06 1.5654389e-06 1.6048209e-06 1.7542119e-06 4.8121356e-06 6.2987304e-06 6.4907556e-06 7.6942804e-06 
10 4.4438504e-07 2.7204528e-07 3.0330513e-07 3.1347807e-07 3.2114268e-07 3.4711334e-07 5.4165673e-07 1.1153905e-06 1.4344861e-06 1.5226483e-06 1.9644945e-06 
11 9.7696406e-08 5.2506356e-08 6.6033163e-08 7.2734152e-08 8.0783586e-08 9.4249702e-08 1.0114311e-07 2.5014336e-07 3.3467142e-07 3.6188109e-07 5.2730351e-07 
12 2.2192595e-08 1.0508863e-08 1.2227787e-08 1.4573601e-08 1.6948276e-08 1.8643889e-08 2.5741300e-08 5.9992407e-08 7.7405067e-08 8.1383637e-08 1.3619652e-07 
13 2.9016226e-09 1.1824141e-09 1.5838903e-09 1.8310227e-09 2.0144372e-09 2.3231387e-09 3.4801065e-09 1.2649839e-08 1.6604934e-08 1.7551661e-08 3.7522505e-08 
14 5.6297690e-10 1.0520680e-10 1.7295846e-10 2.9758705e-10 4.0925972e-10 4.6992427e-10 6.5602954e-10 2.6696071e-09 3.6893293e-09 4.0756597e-09 1.0612833e-08 
15 1.1072996e-10 1.8147299e-11 5.1315455e-11 7.0556573e-11 8.4064650e-11 1.0455702e-10 1.1690289e-10 5.7072441e-10 8.3985139e-10 9.6366674e-10 3.0820409e-09 
16 2.5163523e-11 2.0952284e-12 1.1603135e-11 1.6787734e-11 1.9804700e-11 2.4413605e-11 2.5913441e-11 1.2532990e-10 1.8590942e-10 2.1862678e-10 9.1663940e-10 
17 6.1106776e-12 4.5883147e-13 1.5916022e-12 2.5293285e-12 3.3226897e-12 4.5092894e-12 7.7120659e-12 2.6403422e-11 4.1375810e-11 5.1756889e-11 2.7784884e-10 
18 7.9806573e-13 1.0560366e-13 2.9512461e-13 4.1771497e-13 5.3393246e-13 7.2460100e-13 8.7153046e-13 5.2574898e-12 8.9785031e-12 1.1756800e-11 8.5259374e-11 
19 1.4839853e-13 2.1375127e-14 4.1448285e-14 6.9645895e-14 1.0382770e-13 1.3925584e-13 1.5754122e-13 1.0833887e-12 2.0292327e-12 2.7867655e-12 2.6519033e-11 
20 3.1735695e-14 4.4927451e-15 6.0663385e-15 1.2414790e-14 2.0642791e-14 2.7459623e-14 3.6011767e-14 2.2557831e-13 4.4075344e-13 6.3325720e-13 8.3334297e-12 
21 7.1533622e-15 1.6328756e-15 1.9345953e-15 2.7614941e-15 4.1596128e-15 6.0472482e-15 8.2594762e-15 4.7601612e-14 1.0123776e-13 1.5086580e-13 2.6395261e-12 
22 2.4820741e-15 1.2346323e-15 1.4154820e-15 1.4894124e-15 1.7741959e-15 2.4397423e-15 2.5244059e-15 9.5729929e-15 2.1729247e-14 3.4532952e-14 8.4160533e-13 
23 1.6294086e-15 1.0570470e-15 1.1183118e-15 1.2039508e-15 1.3438035e-15 1.5365309e-15 1.7222864e-15 3.1715138e-15 5.6075493e-15 8.2511349e-15 2.6934153e-13 
24 1.2798774e-15 1.0973042e-15 1.1332537e-15 1.1756310e-15 1.2255659e-15 1.2760002e-15 1.2837545e-15 1.3734594e-15 2.0473079e-15 2.6884690e-15 8.6763517e-14 
25 1.1583618e-15 1.1116501e-15 1.1237470e-15 1.1321950e-15 1.1412250e-15 1.1536881e-15 1.1630355e-15 1.1779801e-15 1.3210300e-15 1.5088748e-15 2.8797688e-14 
26 1.3294960e-15 1.0176577e-15 1.0359461e-15 1.1597239e-15 1.2847903e-15 1.3047882e-15 1.3542038e-15 1.4296964e-15 1.6342050e-15 1.8483679e-15 1.0599077e-14 
27 1.2439478e-15 1.0022429e-15 1.0449448e-15 1.0770637e-15 1.1122572e-15 1.1753022e-15 1.3125935e-15 1.3545364e-15 1.4077304e-15 1.4779069e-15 4.2534510e-15 
28 1.2441223e-15 1.0318461e-15 1.0561368e-15 1.1215377e-15 1.1929307e-15 1.2287654e-15 1.2594792e-15 1.4266224e-15 1.5155217e-15 1.5635131e-15 2.3898992e-15 
29 1.1321676e-15 9.5483270e-16 9.9088835e-16 1.0351723e-15 1.0828802e-15 1.1227618e-15 1.1415733e-15 1.1813627e-15 1.2236823e-15 1.2857069e-15 1.5409611e-15 
30 1.2104171e-15 1.0423537e-15 1.0492033e-15 1.0664316e-15 1.1069031e-15 1.1748350e-15 1.2459993e-15 1.3225483e-15 1.3535075e-15 1.4560005e-15 1.7030747e-15 
31 1.3981484e-15 1.0610377e-15 1.0832936e-15 1.2239701e-15 1.3577037e-15 1.3684275e-15 1.4278693e-15 1.5044923e-15 1.5798310e-15 1.6842416e-15 1.8240708e-15 
32 1.2040358e-15 1.0976388e-15 1.1061223e-15 1.1253687e-15 1.1549468e-15 1.1846867e-15 1.2233849e-15 1.2545487e-15 1.2687663e-15 1.3146660e-15 1.4162169e-15 
33 1.2302993e-15 1.0851628e-15 1.0982645e-15 1.1012633e-15 1.1215435e-15 1.1797899e-15 1.2808088e-15 1.3628915e-15 1.4109168e-15 1.4311339e-15 1.4512229e-15 
34 1.2510365e-15 1.0769146e-15 1.0842379e-15 1.1245396e-15 1.1886384e-15 1.2492821e-15 1.2527909e-15 1.3093554e-15 1.3858688e-15 1.4492319e-15 1.4792686e-15 
35 1.2601129e-15 9.7400899e-16 1.0193343e-15 1.1240365e-15 1.2227888e-15 1.2534132e-15 1.2668125e-15 1.3419766e-15 1.3789194e-15 1.3935501e-15 1.4177653e-15 
36 1.1335073e-15 1.0621846e-15 1.0817910e-15 1.1010510e-15 1.1164081e-15 1.1231960e-15 1.1438186e-15 1.1536249e-15 1.1703614e-15 1.2373142e-15 1.3699005e-15 
37 1.2407708e-15 1.0255199e-15 1.0370114e-15 1.1196238e-15 1.1989737e-15 1.2074186e-15 1.2741229e-15 1.2980839e-15 1.3099196e-15 1.3196830e-15 1.3521708e-15 
38 1.1920586e-15 1.0481606e-15 1.0965190e-15 1.1175341e-15 1.1401474e-15 1.1880796e-15 1.1960375e-15 1.2471025e-15 1.3083691e-15 1.4273748e-15 1.6244537e-15 
39 1.2151712e-15 1.0534772e-15 1.0683080e-15 1.0748186e-15 1.1110749e-15 1.1925851e-15 1.2377574e-15 1.2503917e-15 1.2552437e-15 1.2743125e-15 1.3215482e-15 
40 1.1313831e-15 1.0268888e-15 1.0392545e-15 1.0516479e-15 1.0644253e-15 1.0861592e-15 1.1766070e-15 1.2625151e-15 1.3907510e-15 1.5255727e-15 1.6333947e-15 
41 1.2970605e-15 1.0441558e-15 1.1188405e-15 1.1783649e-15 1.2339522e-15 1.2957553e-15 1.2983658e-15 1.3176352e-15 1.3392590e-15 1.3932856e-15 1.5210483e-15 
42 1.1971473e-15 9.6534826e-16 9.7212940e-16 9.8977300e-16 1.0154043e-15 1.0685881e-15 1.3257065e-15 1.4354578e-15 1.5292940e-15 1.6159930e-15 1.6807133e-15 
43 1.1814062e-15 1.0649997e-15 1.1133924e-15 1.1329795e-15 1.1476115e-15 1.1783310e-15 1.1844814e-15 1.2659782e-15 1.3181816e-15 1.4016766e-15 1.5735583e-15 
44 1.2516952e-15 1.1208713e-15 1.1525676e-15 1.2069278e-15 1.2505516e-15 1.2516533e-15 1.2517371e-15 1.2843007e-15 1.3109950e-15 1.4514028e-15 1.7496686e-15 
45 1.1764328e-15 9.5995730e-16 9.8299361e-16 1.0358394e-15 1.1072908e-15 1.1730132e-15 1.1798524e-15 1.1875032e-15 1.2931530e-15 1.5059432e-15 1.7734191e-15 
46 1.1092953e-15 1.0188699e-15 1.0506769e-15 1.0654788e-15 1.0789879e-15 1.1001649e-15 1.1184256e-15 1.1401622e-15 1.1992099e-15 1.2560713e-15 1.3227589e-15 
47 1.1840645e-15 1.0242598e-15 1.0719308e-15 1.1147733e-15 1.1476102e-15 1.1738983e-15 1.1942306e-15 1.2408590e-15 1.2911469e-15 1.3269880e-15 1.3440613e-15 
48 1.2336659e-15 1.1350276e-15 1.1481028e-15 1.1665851e-15 1.1877509e-15 1.2094690e-15 1.2578628e-15 1.2835924e-15 1.3183777e-15 1.3564301e-15 1.3983345e-15 
49 1.2068846e-15 9.4940505e-16 9.8749571e-16 1.0051970e-15 1.0515882e-15 1.1638740e-15 1.2498951e-15 1.3223379e-15 1.4204685e-15 1.5161456e-15 1.5753087e-15 
50 1.1287186e-15 1.0556314e-15 1.0747102e-15 1.0851748e-15 1.1022652e-15 1.1281829e-15 1.1292544e-15 1.2029699e-15 1.2608824e-15 1.4232827e-15 1.7478023e-15 


==> data/resnorms_1_2_1_4_1_16_30_MG_W_2__2___level_3.txt <==
1 1.4090338e+00 1.1660598e+00 1.2585328e+00 1.2958873e+00 1.3259533e+00 1.3561037e+00 1.4404295e+00 1.5523863e+00 1.7526708e+00 3.7373173e+00 1.4352548e+01 
2 7.1263347e-01 3.2965324e-01 3.7613134e-01 4.3062858e-01 4.8743697e-01 6.3389628e-01 8.1040155e-01 1.5131985e+00 3.3685659e+00 1.6646156e+01 3.0191638e+02 
3 7.6744147e-01 1.5989225e-01 1.9809950e-01 3.2100727e-01 3.9668339e-01 6.0617236e-01 1.0219528e+00 3.0508642e+00 9.0362625e+00 1.1330848e+02 6.1411168e+03 
4 8.3261042e-01 9.0483714e-02 1.2963220e-01 2.3494511e-01 3.6019612e-01 5.6891303e-01 1.4169824e+00 6.2018792e+00 2.3686936e+01 6.5554523e+02 1.2597409e+05 
5 1.0809101e+00 5.1219719e-02 1.0055919e-01 2.0817725e-01 3.1406162e-01 6.3385263e-01 1.9990112e+00 1.2979163e+01 5.7036115e+01 3.8516859e+03 2.6123831e+06 
6 1.3536686e+00 2.7729562e-02 6.6877742e-02 1.9839955e-01 2.9921612e-01 7.7472687e-01 3.2074782e+00 2.4382130e+01 1.5239291e+02 2.2985742e+04 5.4839149e+07 
7 1.7294019e+00 1.7721620e-02 4.8500492e-02 1.7358703e-01 2.6483392e-01 8.6852411e-01 5.1652815e+00 4.6764473e+01 4.5930495e+02 1.3912958e+05 1.1663491e+09 
8 2.3867046e+00 1.1256482e-02 3.9647201e-02 1.5443357e-01 2.3370498e-01 1.0086661e+00 7.7284203e+00 8.9811376e+01 1.4020950e+03 8.5382242e+05 2.5146595e+10 
9 3.3680305e+00 7.1725304e-03 2.8008818e-02 1.3450333e-01 2.2405802e-01 1.1732369e+00 1.1442392e+01 1.7280169e+02 3.8997983e+03 5.3039531e+06 5.4968007e+11 
10 4.7658066e+00 4.7303368e-03 2.0477204e-02 1.1885631e-01 2.2932266e-01 1.4285184e+00 1.6935478e+01 3.3313955e+02 1.0888005e+04 3.3312721e+07 1.2179359e+13 
11 6.7539335e+00 3.4019272e-03 1.5027292e-02 1.0691954e-01 2.3360530e-01 1.7405519e+00 2.7177828e+01 6.5830989e+02 3.0502495e+04 2.1121053e+08 2.7338419e+14 
12 9.5891997e+00 2.1471896e-03 1.1687463e-02 9.6732898e-02 2.5077164e-01 2.2118128e+00 4.4240288e+01 1.3257952e+03 8.5713413e+04 1.3499778e+09 6.2112763e+15 
13 1.3635739e+01 1.3528204e-03 8.5617347e-03 8.8098663e-02 2.6688189e-01 2.7993838e+00 7.2265000e+01 2.7841226e+03 2.4151517e+05 8.6868058e+09 1.4268520e+17 
14 1.9421702e+01 8.4201441e-04 6.2168153e-03 7.9073575e-02 2.5268393e-01 3.6595071e+00 1.1802205e+02 5.8499280e+03 6.8216359e+05 5.6209328e+10 3.3101402e+18 
15 2.7705129e+01 5.2771306e-04 4.5288079e-03 6.8585386e-02 2.8758747e-01 4.7487652e+00 1.9304653e+02 1.2326852e+04 1.9308968e+06 3.6536301e+11 7.7454155e+19 
16 3.9582031e+01 3.2875296e-04 3.3485917e-03 5.9554937e-02 2.5406399e-01 6.3086075e+00 3.1591008e+02 2.5033761e+04 5.4757532e+06 2.3835888e+12 1.8257771e+21 
17 5.6633548e+01 2.0578056e-04 2.5142336e-03 5.1761155e-02 2.7120880e-01 8.3122795e+00 5.1742563e+02 5.0864305e+04 1.5554038e+07 1.5596006e+13 4.3307496e+22 
18 7.8891255e+01 1.2826121e-04 1.8993475e-03 4.5021318e-02 2.6345422e-01 1.1140246e+01 8.1321023e+02 1.0343457e+05 4.4245636e+07 1.0228502e+14 1.0326314e+24 
19 1.0913180e+02 8.0206438e-05 1.4428180e-03 3.9183254e-02 2.6840934e-01 1.4817443e+01 1.2314242e+03 2.1051059e+05 1.2602240e+08 6.7207385e+14 2.4728769e+25 
20 1.5099558e+02 5.0008253e-05 1.1014738e-03 3.4119354e-02 2.7117314e-01 1.9955853e+01 1.8648087e+03 4.2877197e+05 3.5934060e+08 4.4224114e+15 5.9428794e+26 
21 2.0896117e+02 3.1251248e-05 8.4459280e-04 2.9721986e-02 2.7295972e-01 2.6703637e+01 2.8241087e+03 8.7400116e+05 1.0256176e+09 2.9134210e+16 1.4323290e+28 
22 2.8923754e+02 1.9490548e-05 6.5056092e-04 2.5899879e-02 2.7475551e-01 3.6027459e+01 4.2770926e+03 1.7828689e+06 2.9297610e+09 1.9210641e+17 3.4602022e+29 
23 4.0043306e+02 1.2175644e-05 5.1760175e-04 2.2575264e-02 2.7656713e-01 4.6028486e+01 6.4779156e+03 3.6394621e+06 8.3752937e+09 1.2676225e+18 8.3748317e+30 
24 5.5448563e+02 7.5961638e-06 4.1269153e-04 1.9681612e-02 2.7839075e-01 5.8367933e+01 9.8116206e+03 7.4345373e+06 2.3957887e+10 8.3691321e+18 2.0300440e+32 
25 7.6795262e+02 4.7449147e-06 3.2962755e-04 1.7161804e-02 2.8022869e-01 7.3874934e+01 1.4861560e+04 1.5197013e+07 6.8571287e+10 5.5279048e+19 4.9267286e+33 
26 1.0638027e+03 2.9615721e-06 2.6365925e-04 1.4966658e-02 2.8207972e-01 9.3432619e+01 2.2511566e+04 3.1084130e+07 1.9635897e+11 3.6524891e+20 1.1968230e+35 
27 1.4739032e+03 1.8502725e-06 2.1048769e-04 1.3053725e-02 2.8394471e-01 1.1567027e+02 3.4100763e+04 6.3618609e+07 5.6253187e+11 2.4139769e+21 2.9096060e+36 
28 2.0424752e+03 1.1555126e-06 1.6325735e-04 1.1386288e-02 2.8582329e-01 1.4320331e+02 5.1658169e+04 1.3028173e+08 1.6121605e+12 1.5957604e+22 7.0778819e+37 
29 2.8308917e+03 7.2220744e-07 1.2684096e-04 9.9325381e-03 2.8675894e-01 1.7731953e+02 7.8258213e+04 2.6694749e+08 4.6218307e+12 1.0550495e+23 1.7225935e+39 
30 3.9243436e+03 4.5132980e-07 1.0124370e-04 8.6648792e-03 2.8698314e-01 2.1957043e+02 1.1855949e+05 5.4726851e+08 1.3253996e+13 6.9764260e+23 4.1940081e+40 
31 5.4411012e+03 2.8224488e-07 8.1907299e-05 7.5593425e-03 2.8721494e-01 2.7193450e+02 1.7962127e+05 1.1225273e+09 3.8018192e+13 4.6135590e+24 1.0214288e+42 
32 7.5453825e+03 1.7651472e-07 6.5780737e-05 6.5950915e-03 2.8745429e-01 3.3679765e+02 2.7214081e+05 2.3035888e+09 1.0907734e+14 3.0512138e+25 2.4882373e+43 
33 1.0465237e+04 1.1045740e-07 5.1595607e-05 5.7539992e-03 2.8770123e-01 4.1719754e+02 4.1232879e+05 4.7294941e+09 3.1301456e+14 2.0180656e+26 6.0625955e+44 
34 1.4517403e+04 6.9131144e-08 4.0507635e-05 5.0202859e-03 2.8795573e-01 5.1680640e+02 6.2475139e+05 9.7144107e+09 8.9840317e+14 1.3348063e+27 1.4773765e+46 
35 2.0141858e+04 4.3288213e-08 3.1834989e-05 4.3802091e-03 2.8821781e-01 6.4029382e+02 9.4663807e+05 1.9961856e+10 2.5789675e+15 8.8291134e+27 3.6006079e+47 
36 2.7949851e+04 2.7110902e-08 2.5044281e-05 3.8217955e-03 2.9129132e-01 7.9331679e+02 1.4344104e+06 4.1035434e+10 7.4042413e+15 5.8402076e+28 8.7761022e+48 
37 3.8790693e+04 1.6986004e-08 1.9720010e-05 3.3346102e-03 2.9480924e-01 9.8305332e+02 2.1735780e+06 8.3052688e+10 2.1260257e+16 3.8632170e+29 2.1392430e+50 
38 5.3844625e+04 1.0644165e-08 1.5539732e-05 2.9095565e-03 2.9842245e-01 1.2182292e+03 3.2937371e+06 1.6639983e+11 6.1052532e+16 2.5555090e+30 5.2148803e+51 
39 7.4751967e+04 6.6720986e-09 1.2253616e-05 2.5387030e-03 3.0213299e-01 1.5098761e+03 4.9913057e+06 3.3342588e+11 1.7534029e+17 1.6904860e+31 1.2713027e+53 
40 1.0379276e+05 4.1828527e-09 9.6677952e-06 2.2151332e-03 3.0594293e-01 1.8714530e+03 7.5639834e+06 6.6817713e+11 5.0361350e+17 1.1182794e+32 3.0993436e+54 
41 1.4361505e+05 2.6228684e-09 7.6313822e-06 1.9328148e-03 3.0985441e-01 2.3199311e+03 1.1462986e+07 1.3391475e+12 1.4465929e+18 7.3976297e+32 7.5561963e+55 
42 1.9805108e+05 1.6448440e-09 6.0265773e-06 1.6864862e-03 3.1386959e-01 2.8761156e+03 1.7372223e+07 2.6841604e+12 4.1555147e+18 4.8937032e+33 1.8422426e+57 
43 2.7314103e+05 1.0316636e-09 4.7611877e-06 1.4715576e-03 3.1799071e-01 3.5660803e+03 2.6328319e+07 5.3805969e+12 1.1937943e+19 3.2373140e+34 4.4915723e+58 
44 3.7672861e+05 6.4713002e-10 3.7629285e-06 1.2840252e-03 3.2222004e-01 4.4219516e+03 3.9902548e+07 1.0786813e+13 3.4297099e+19 2.1415770e+35 1.0951063e+60 
45 5.1963898e+05 4.0599355e-10 2.9750487e-06 1.1203958e-03 3.2655991e-01 5.4838876e+03 6.0476630e+07 2.1626951e+13 9.8538491e+19 1.4167196e+36 2.6700484e+61 
46 7.1681290e+05 2.5473911e-10 2.3529480e-06 9.7762218e-04 3.3101269e-01 6.8015109e+03 9.1660806e+07 4.3364641e+13 2.8312144e+20 9.3720607e+36 6.5100741e+62 
47 9.8887267e+05 1.5984499e-10 1.7944798e-06 8.5304553e-04 3.3537566e-01 8.4366881e+03 1.3892762e+08 8.6958762e+13 8.1349688e+20 6.1999344e+37 1.5872884e+64 
48 1.3642845e+06 1.0030138e-10 1.3445164e-06 7.4434618e-04 3.3631184e-01 1.0466082e+04 2.1057270e+08 1.7439216e+14 2.3375102e+21 4.1014716e+38 3.8701539e+65 
49 1.8823441e+06 6.2939560e-11 1.0074636e-06 6.4950023e-04 3.3730560e-01 1.2985090e+04 3.1917128e+08 3.4976427e+14 6.7168247e+21 2.7132687e+39 9.4363179e+66 
50 2.5973000e+06 3.9495348e-11 7.5487487e-07 5.6674183e-04 3.3835804e-01 1.6112170e+04 4.8378628e+08 7.0154861e+14 1.9301274e+22 1.7949249e+40 2.3007977e+68 


==> data/resnorms_1_2_1_4_1_16_30_MSG_W_2__2___level_3.txt <==
1 1.0043320e+00 9.1567309e-01 9.5230448e-01 9.6192211e-01 9.7908159e-01 9.9750260e-01 1.0153918e+00 1.0314530e+00 1.0556970e+00 1.0820576e+00 1.1478431e+00 
2 1.9154211e-01 1.4435431e-01 1.5007511e-01 1.6017197e-01 1.7511374e-01 1.8609886e-01 1.9803693e-01 2.0519138e-01 2.1577003e-01 2.3516244e-01 2.6179381e-01 
3 4.0272399e-02 2.7496572e-02 2.9240699e-02 3.1983543e-02 3.4966946e-02 3.8621785e-02 4.2024747e-02 4.7199167e-02 5.2780458e-02 6.4983696e-02 9.8578880e-02 
4 9.3330409e-03 5.0078277e-03 5.8512946e-03 6.5148951e-03 7.6890393e-03 8.9568570e-03 1.0028045e-02 1.1692043e-02 1.5013342e-02 2.0669052e-02 3.9402953e-02 
5 2.3734531e-03 1.0551097e-03 1.2954104e-03 1.4992956e-03 1.6294348e-03 2.1002908e-03 2.4640884e-03 3.3633731e-03 4.8819372e-03 9.4006636e-03 2.2085761e-02 
6 5.2742506e-04 2.0502293e-04 2.8528941e-04 3.4081892e-04 3.8552665e-04 4.6518951e-04 7.5887086e-04 9.3842015e-04 1.6525934e-03 3.2003724e-03 1.1311127e-02 
7 1.4672481e-04 4.3179341e-05 5.9805886e-05 7.4901450e-05 9.4038250e-05 1.1660790e-04 1.9608418e-04 2.6607486e-04 4.5652919e-04 1.2329574e-03 7.7157076e-03 
8 3.8710784e-05 8.5047980e-06 1.1878090e-05 1.7646079e-05 2.2583587e-05 2.8987905e-05 4.9478973e-05 7.9458308e-05 2.1487722e-04 4.5543899e-04 4.4294718e-03 
9 1.0362496e-05 1.9821560e-06 2.5240652e-06 4.0394329e-06 5.4827277e-06 8.1097006e-06 1.3086995e-05 2.5545872e-05 6.5124847e-05 1.7353209e-04 2.5263535e-03 
10 2.5287891e-06 3.9339270e-07 6.5472049e-07 9.5910183e-07 1.4329362e-06 2.2048684e-06 3.8101778e-06 8.8336360e-06 2.5027806e-05 6.8718884e-05 1.4307548e-03 
11 8.1176122e-07 9.0119998e-08 1.3350299e-07 2.2996612e-07 3.3687848e-07 5.9366673e-07 9.7175900e-07 2.6604341e-06 1.1374032e-05 2.8461399e-05 8.1959233e-04 
12 1.8219868e-07 2.2414946e-08 3.2073552e-08 4.9684828e-08 8.6874232e-08 1.4796423e-07 2.6736023e-07 8.7994835e-07 4.7610575e-06 1.2581038e-05 4.6433120e-04 
13 5.8264562e-08 4.2111394e-09 6.8382215e-09 1.2496100e-08 2.2061610e-08 4.4276492e-08 1.1475719e-07 2.9366444e-07 1.8325144e-06 6.8537629e-06 2.6507678e-04 
14 1.4358339e-08 1.0528202e-09 1.7180041e-09 2.7027650e-09 4.9336175e-09 1.1486075e-08 3.6339509e-08 8.9872021e-08 6.3800652e-07 3.3296223e-06 1.4967091e-04 
15 3.8888595e-09 2.0320610e-10 3.7858289e-10 6.8073704e-10 1.3944029e-09 3.0647563e-09 1.0417647e-08 4.7576488e-08 2.1253817e-07 1.0586301e-06 8.5373421e-05 
16 1.1883790e-09 4.8072062e-11 8.0724269e-11 1.5109373e-10 3.1381020e-10 8.8518285e-10 2.9776183e-09 1.8914916e-08 8.1917842e-08 5.0615515e-07 4.8179028e-05 
17 4.0380146e-10 9.2825208e-12 2.0088709e-11 2.8237189e-11 8.3368656e-11 2.5210600e-10 8.5973433e-10 6.8523293e-09 3.4752602e-08 2.5842405e-07 2.7563843e-05 
18 1.0394712e-10 2.3921154e-12 3.9664837e-12 6.8740759e-12 1.8201919e-11 6.6376238e-11 2.4805559e-10 1.8218013e-09 1.1906152e-08 1.2089997e-07 1.5597303e-05 
19 3.7266979e-11 4.0518264e-13 7.9715104e-13 1.8746977e-12 3.8802548e-12 1.8244777e-11 8.5123181e-11 8.1345773e-10 6.7600924e-09 4.9544139e-08 8.9320330e-06 
20 8.4116672e-12 8.8489419e-14 1.8593352e-13 4.6145131e-13 1.2965723e-12 4.0289405e-12 2.4426067e-11 2.1493909e-10 2.5325893e-09 2.2975363e-08 5.0554936e-06 
21 2.7934436e-12 1.8025512e-14 4.5279637e-14 1.1436931e-13 3.5011273e-13 9.9287671e-13 7.0375760e-12 4.6930847e-11 8.7378793e-10 1.3228965e-08 2.8954533e-06 
22 7.1404131e-13 4.0868983e-15 7.6425981e-15 2.9432169e-14 7.9020791e-14 2.5979341e-13 2.0199135e-12 2.5706031e-11 3.0637295e-10 7.2093067e-09 1.6224561e-06 
23 2.2332548e-13 1.8028458e-15 2.6552635e-15 7.6120481e-15 1.4710041e-14 6.8031626e-14 5.8338714e-13 9.6482505e-12 1.1094284e-10 3.6353091e-09 9.1050575e-07 
24 6.0431922e-14 1.3263046e-15 1.5203489e-15 1.9444528e-15 3.8321779e-15 1.8135813e-14 1.6409377e-13 3.1288468e-12 4.1711721e-11 1.6943508e-09 5.1189791e-07 
25 1.8033590e-14 1.1751579e-15 1.3112907e-15 1.4504167e-15 1.9303870e-15 4.9629051e-15 4.5674481e-14 1.0186377e-12 1.6618009e-11 7.9183647e-10 2.8089468e-07 
26 4.9181997e-15 1.1365210e-15 1.2678653e-15 1.3949628e-15 1.7338351e-15 2.1398604e-15 1.2172058e-14 3.3134020e-13 7.8758029e-12 4.2216948e-10 1.6084129e-07 
27 2.2848209e-15 1.1831564e-15 1.3382140e-15 1.4162319e-15 1.5942293e-15 1.9436720e-15 4.0106688e-15 1.0826499e-13 4.0471973e-12 2.3881413e-10 7.7911375e-08 
28 1.8313690e-15 1.1773094e-15 1.2543424e-15 1.2875789e-15 1.4386222e-15 1.7323778e-15 2.2386943e-15 3.5191947e-14 2.1925811e-12 1.3714043e-10 4.0011860e-08 
29 1.7326642e-15 1.1338974e-15 1.2186094e-15 1.3040535e-15 1.4141625e-15 1.6113067e-15 1.8908804e-15 1.1604435e-14 8.5146950e-13 7.9831201e-11 2.1875711e-08 
30 1.6464101e-15 1.1441324e-15 1.2116031e-15 1.2494084e-15 1.3581007e-15 1.5553865e-15 1.7472243e-15 4.9767816e-15 3.3060779e-13 4.2643532e-11 1.2176522e-08 
31 1.6247636e-15 1.1068998e-15 1.1843374e-15 1.2636372e-15 1.3481242e-15 1.5235142e-15 1.9269254e-15 2.7756367e-15 1.2839853e-13 2.1957844e-11 6.5515309e-09 
32 1.5762686e-15 1.1125079e-15 1.2237202e-15 1.3076730e-15 1.3799752e-15 1.5087169e-15 1.6756952e-15 2.1021693e-15 4.9630142e-14 1.0691667e-11 3.2286886e-09 
33 1.5486387e-15 1.1273701e-15 1.1961516e-15 1.2965314e-15 1.3628643e-15 1.4900344e-15 1.5976121e-15 1.8098587e-15 1.9256807e-14 5.0957480e-12 1.8605764e-09 
34 1.4525459e-15 1.1273376e-15 1.1676267e-15 1.2177228e-15 1.2884071e-15 1.4030698e-15 1.5093558e-15 1.6269938e-15 7.9008722e-15 2.4830085e-12 9.1580005e-10 
35 1.3913864e-15 1.0309740e-15 1.1269234e-15 1.1955686e-15 1.2740665e-15 1.3444726e-15 1.4816888e-15 1.6880066e-15 4.0494618e-15 1.1862349e-12 5.0508690e-10 
36 1.4409104e-15 1.0873504e-15 1.1408440e-15 1.1985586e-15 1.2927834e-15 1.4129860e-15 1.5527039e-15 1.8454717e-15 2.8311114e-15 5.7840192e-13 2.5498551e-10 
37 1.5151061e-15 1.1464594e-15 1.1953548e-15 1.2913811e-15 1.3645116e-15 1.4809483e-15 1.5705493e-15 1.7495560e-15 2.3187057e-15 2.7695574e-13 1.4016499e-10 
38 1.3409019e-15 1.0806015e-15 1.1337666e-15 1.1784945e-15 1.2339006e-15 1.3013196e-15 1.4921813e-15 1.7777376e-15 2.0221141e-15 1.3507651e-13 8.0370985e-11 
39 1.3676165e-15 1.0355061e-15 1.0771010e-15 1.1471318e-15 1.2290509e-15 1.2951862e-15 1.3980814e-15 1.6100103e-15 2.1881730e-15 6.2219323e-14 5.6229437e-11 
40 1.4542827e-15 1.0815482e-15 1.1276022e-15 1.2084094e-15 1.2861211e-15 1.4296001e-15 1.5235660e-15 1.7109712e-15 2.0311822e-15 3.3408168e-14 3.9742200e-11 
41 1.4827208e-15 1.1140060e-15 1.1992707e-15 1.2546088e-15 1.3151816e-15 1.4084409e-15 1.5363978e-15 1.6831130e-15 1.8995268e-15 1.8516899e-14 2.8330045e-11 
42 1.3931830e-15 1.0948583e-15 1.1389310e-15 1.2481243e-15 1.3096911e-15 1.3809386e-15 1.4406892e-15 1.5447136e-15 1.8286232e-15 1.0687353e-14 1.8249491e-11 
43 1.4237348e-15 1.0854872e-15 1.1733389e-15 1.2320414e-15 1.2997033e-15 1.3689937e-15 1.4834514e-15 1.5823107e-15 1.9353660e-15 5.1187512e-15 1.0195866e-11 
44 1.3269630e-15 1.0734727e-15 1.1419852e-15 1.2059786e-15 1.2445817e-15 1.3141376e-15 1.3659958e-15 1.5173681e-15 1.7803902e-15 2.8165288e-15 5.6294782e-12 
45 1.3704298e-15 1.1039980e-15 1.1686698e-15 1.2054341e-15 1.2719287e-15 1.3630686e-15 1.3862796e-15 1.5606869e-15 1.6991665e-15 2.6157167e-15 3.1085125e-12 
46 1.3493775e-15 1.0747785e-15 1.1581796e-15 1.1951565e-15 1.2430935e-15 1.3107542e-15 1.3808372e-15 1.5504331e-15 1.7243173e-15 2.9039007e-15 1.8634302e-12 
47 1.3794777e-15 1.0850913e-15 1.1288502e-15 1.1975896e-15 1.2768978e-15 1.3542049e-15 1.4620247e-15 1.5537216e-15 1.7267052e-15 2.3673099e-15 1.0835442e-12 
48 1.4053881e-15 1.0643628e-15 1.1035072e-15 1.1948459e-15 1.2612672e-15 1.3575738e-15 1.4516168e-15 1.5264241e-15 1.6776771e-15 2.1209165e-15 6.2686783e-13 
49 1.4039848e-15 1.0884452e-15 1.1449018e-15 1.1891967e-15 1.2488110e-15 1.3296126e-15 1.4379777e-15 1.6318554e-15 1.8368170e-15 2.4133292e-15 3.6415352e-13 
50 1.4212589e-15 1.1039516e-15 1.1634307e-15 1.2227825e-15 1.3203410e-15 1.3954547e-15 1.4920983e-15 1.6471705e-15 1.8005147e-15 2.3219339e-15 2.1233747e-13 


==> data/resnorms_1_2_1_4_1_1_0_MG_W_2__2___level_3.txt <==
1 2.3797420e-01 2.2408912e-01 2.3049395e-01 2.3325280e-01 2.3545951e-01 2.3678346e-01 2.3945371e-01 2.4208070e-01 2.4389168e-01 2.4699594e-01 2.5324736e-01 
2 7.4995895e-02 6.7872262e-02 7.0533754e-02 7.2322135e-02 7.3452906e-02 7.4564928e-02 7.5851567e-02 7.7116420e-02 7.8520757e-02 8.0606246e-02 8.3128924e-02 
3 2.1220956e-02 1.5200875e-02 1.7381652e-02 1.8466250e-02 1.9618219e-02 2.0851857e-02 2.1620394e-02 2.2302705e-02 2.3159052e-02 2.3794831e-02 2.4521141e-02 
4 4.0468860e-03 1.5384923e-03 1.7330920e-03 2.7217166e-03 3.2129836e-03 3.8098996e-03 4.3843510e-03 5.4425149e-03 6.1386030e-03 6.7811321e-03 7.3116552e-03 
5 4.0570043e-04 1.2833924e-04 1.5630453e-04 2.4257980e-04 2.8263927e-04 3.5620766e-04 5.1031149e-04 8.9870386e-04 1.2636287e-03 1.5659351e-03 1.9281431e-03 
6 3.4947740e-05 1.0566571e-05 1.3924819e-05 1.9072458e-05 2.3414975e-05 3.1731094e-05 4.7847639e-05 8.8639923e-05 1.6089990e-04 2.5860005e-04 4.2556969e-04 
7 2.9221368e-06 9.0013577e-07 1.1899674e-06 1.4857692e-06 2.0207211e-06 2.7414362e-06 3.6730883e-06 6.7322595e-06 1.2948314e-05 2.4304714e-05 7.0040502e-05 
8 2.6528317e-07 8.0420851e-08 1.0447014e-07 1.4390550e-07 1.7500568e-07 2.4070956e-07 2.9977109e-07 5.7034803e-07 1.0055577e-06 2.0891061e-06 7.8142273e-06 
9 2.6253236e-08 7.1884993e-09 1.0393528e-08 1.3234668e-08 1.7781490e-08 2.2254936e-08 3.0767105e-08 5.1576207e-08 8.5820652e-08 1.8877545e-07 6.3358070e-07 
10 2.6014030e-09 6.5855160e-10 1.0355351e-09 1.3260863e-09 1.8233745e-09 2.2141175e-09 3.3561844e-09 5.0110718e-09 8.3044491e-09 1.7416948e-08 5.1008700e-08 
11 2.9220668e-10 6.2440513e-11 9.6198928e-11 1.3717224e-10 1.9197655e-10 2.3202729e-10 3.5159666e-10 5.5228595e-10 7.1150869e-10 1.7442935e-09 4.1887817e-09 
12 3.3526549e-11 6.1281572e-12 1.0056230e-11 1.4102557e-11 1.8553867e-11 2.3890861e-11 3.6524320e-11 5.4491351e-11 7.4039082e-11 1.8549535e-10 3.7313342e-10 
13 3.5724711e-12 6.0010389e-13 1.0045863e-12 1.5230079e-12 2.0663470e-12 2.5478787e-12 4.0288870e-12 5.9175133e-12 8.7219317e-12 1.7822159e-11 3.6655904e-11 
14 3.4036712e-13 6.3388702e-14 1.0192417e-13 1.5904792e-13 2.2339946e-13 2.7305271e-13 4.4976343e-13 6.2975219e-13 9.6146970e-13 1.8123361e-12 4.2770373e-12 
15 3.4594685e-14 6.5733484e-15 1.0665274e-14 1.6390532e-14 2.4538841e-14 3.1163878e-14 4.6272579e-14 7.1579873e-14 1.1480494e-13 1.9963253e-13 4.3189381e-13 
16 3.8461307e-15 1.1694444e-15 1.5317127e-15 2.0138785e-15 2.8364159e-15 3.6124784e-15 4.7212577e-15 7.8811451e-15 1.3027437e-14 2.0670369e-14 4.4736498e-14 
17 1.0710339e-15 8.8883355e-16 9.1260260e-16 9.3300968e-16 9.7026040e-16 1.0247288e-15 1.1031799e-15 1.3430368e-15 1.8072297e-15 2.7006600e-15 4.8607288e-15 
18 9.1778255e-16 8.7022969e-16 8.7947177e-16 8.9010616e-16 8.9838465e-16 9.1037493e-16 9.2844080e-16 9.3775865e-16 9.6196630e-16 1.0194315e-15 1.1159497e-15 
19 8.9691823e-16 8.6163113e-16 8.7076298e-16 8.7647650e-16 8.8601317e-16 8.9458625e-16 9.0113124e-16 9.0834577e-16 9.2040536e-16 9.4732001e-16 9.7344602e-16 
20 8.9371591e-16 8.6240985e-16 8.7607249e-16 8.8164983e-16 8.8638420e-16 8.9176542e-16 8.9594852e-16 9.0949203e-16 9.2750286e-16 9.4674156e-16 9.7857253e-16 
21 9.0196734e-16 8.5882340e-16 8.6867129e-16 8.7830195e-16 8.8810389e-16 8.9870787e-16 9.0662655e-16 9.1522234e-16 9.2583894e-16 9.4045538e-16 9.5847910e-16 
22 8.9446811e-16 8.6606814e-16 8.7340031e-16 8.7875753e-16 8.8393302e-16 8.9003076e-16 8.9935726e-16 9.0752579e-16 9.2266507e-16 9.4044118e-16 9.5949571e-16 
23 8.8713937e-16 8.5902274e-16 8.6967987e-16 8.7376162e-16 8.7804792e-16 8.8327747e-16 8.9057105e-16 9.0052052e-16 9.1021892e-16 9.2594062e-16 9.4228184e-16 
24 8.9704947e-16 8.6085108e-16 8.7026475e-16 8.7757508e-16 8.8295379e-16 8.9167780e-16 9.0156056e-16 9.1463434e-16 9.2491995e-16 9.4246954e-16 9.5594516e-16 
25 8.9944653e-16 8.6319851e-16 8.7459455e-16 8.8328169e-16 8.9068451e-16 8.9634743e-16 9.0528675e-16 9.0992360e-16 9.1710500e-16 9.3016411e-16 9.5633171e-16 
26 8.9298350e-16 8.6026421e-16 8.6942492e-16 8.7868456e-16 8.8711069e-16 8.9126182e-16 8.9753630e-16 9.0552360e-16 9.1445564e-16 9.2768170e-16 9.4581159e-16 
27 8.9296464e-16 8.5422514e-16 8.6645266e-16 8.7454083e-16 8.8246084e-16 8.8974220e-16 8.9575360e-16 9.0789598e-16 9.1485870e-16 9.2919332e-16 9.5151521e-16 
28 9.0185089e-16 8.6326497e-16 8.7204544e-16 8.7711464e-16 8.8854663e-16 8.9386634e-16 9.0397373e-16 9.1107490e-16 9.1876680e-16 9.3068122e-16 9.5458061e-16 
29 8.8800170e-16 8.5282110e-16 8.6327679e-16 8.7250096e-16 8.7853049e-16 8.8498084e-16 8.9065345e-16 8.9665866e-16 9.0755034e-16 9.2636595e-16 9.3500232e-16 
30 8.9022293e-16 8.5216013e-16 8.6677082e-16 8.7430314e-16 8.7961644e-16 8.8630729e-16 8.9369696e-16 9.0114375e-16 9.1493581e-16 9.2049236e-16 9.4331226e-16 
31 8.9063442e-16 8.4980129e-16 8.6318723e-16 8.7178736e-16 8.8245154e-16 8.8616982e-16 8.9221078e-16 9.0341647e-16 9.1306455e-16 9.2470542e-16 9.3915904e-16 
32 8.9552311e-16 8.5832320e-16 8.6692412e-16 8.7350583e-16 8.8620011e-16 8.9372276e-16 8.9903481e-16 9.0837940e-16 9.2101441e-16 9.3094623e-16 9.5565606e-16 
33 8.9212686e-16 8.5614077e-16 8.6503686e-16 8.7139651e-16 8.8079411e-16 8.9077998e-16 8.9795030e-16 9.0214900e-16 9.1892292e-16 9.2686130e-16 9.4614059e-16 
34 8.9181531e-16 8.5863399e-16 8.7398533e-16 8.8088301e-16 8.8374819e-16 8.8953245e-16 8.9421552e-16 9.0124269e-16 9.0728971e-16 9.2198268e-16 9.4663576e-16 
35 8.9409532e-16 8.6081395e-16 8.7052784e-16 8.7988968e-16 8.8363775e-16 8.9076370e-16 8.9771429e-16 9.0827739e-16 9.1549231e-16 9.2650206e-16 9.5497201e-16 
36 8.8978376e-16 8.5422502e-16 8.6299015e-16 8.8036314e-16 8.8318605e-16 8.8799398e-16 8.9365005e-16 8.9964722e-16 9.1335589e-16 9.2575047e-16 9.4564331e-16 
37 8.9932398e-16 8.6133006e-16 8.6921424e-16 8.8006076e-16 8.8591895e-16 8.9468457e-16 9.0013499e-16 9.0387053e-16 9.1220020e-16 9.2034287e-16 9.3548286e-16 
38 8.9527551e-16 8.5891910e-16 8.6876260e-16 8.7542457e-16 8.7955818e-16 8.8901255e-16 8.9822886e-16 9.0651260e-16 9.1717586e-16 9.2832578e-16 9.4937872e-16 
39 8.9759510e-16 8.5652625e-16 8.6427082e-16 8.7839712e-16 8.8661391e-16 8.9132061e-16 8.9988950e-16 9.0704680e-16 9.1574041e-16 9.3463971e-16 9.4907895e-16 
40 8.9526030e-16 8.6138081e-16 8.7202262e-16 8.8057248e-16 8.8627549e-16 8.9120201e-16 8.9688686e-16 9.0787915e-16 9.1994578e-16 9.2605691e-16 9.4707106e-16 
41 8.9220576e-16 8.5337195e-16 8.6591289e-16 8.7567576e-16 8.8138019e-16 8.9064335e-16 8.9473565e-16 9.0506339e-16 9.0875025e-16 9.2234746e-16 9.4775566e-16 
42 8.9864886e-16 8.5696109e-16 8.6127493e-16 8.7245407e-16 8.8275126e-16 8.9347894e-16 9.0271933e-16 9.1175129e-16 9.1815719e-16 9.2889304e-16 9.4611804e-16 
43 8.9271832e-16 8.6251373e-16 8.7178563e-16 8.7797257e-16 8.8448310e-16 8.8848526e-16 8.9634052e-16 9.0070478e-16 9.1292015e-16 9.2603811e-16 9.4974438e-16 
44 8.8915774e-16 8.5921008e-16 8.6814986e-16 8.7299218e-16 8.7622290e-16 8.8830887e-16 8.9180656e-16 9.0687551e-16 9.1691932e-16 9.2870580e-16 9.4349790e-16 
45 8.8961820e-16 8.6096027e-16 8.6932575e-16 8.7660301e-16 8.8050473e-16 8.8699509e-16 8.9333636e-16 9.0190987e-16 9.0973702e-16 9.2309475e-16 9.4067566e-16 
46 8.9754664e-16 8.5864693e-16 8.7014386e-16 8.7740072e-16 8.8505635e-16 8.9344474e-16 8.9928748e-16 9.0497000e-16 9.1263613e-16 9.3191238e-16 9.5439007e-16 
47 8.9446237e-16 8.5582365e-16 8.7173024e-16 8.7820800e-16 8.8582424e-16 8.9110386e-16 8.9610228e-16 9.0575642e-16 9.1496589e-16 9.2997662e-16 9.5878926e-16 
48 8.9478009e-16 8.5844202e-16 8.6528513e-16 8.7588437e-16 8.8376863e-16 8.8774152e-16 8.9911208e-16 9.0305924e-16 9.1476690e-16 9.2251715e-16 9.4843134e-16 
49 8.9939587e-16 8.5834882e-16 8.7062615e-16 8.8009283e-16 8.9098118e-16 8.9706620e-16 9.0213901e-16 9.1450484e-16 9.3190073e-16 9.4599968e-16 9.6476447e-16 
50 9.0124664e-16 8.5830521e-16 8.7297505e-16 8.8092841e-16 8.8633278e-16 8.9530646e-16 9.0527799e-16 9.1393595e-16 9.2169538e-16 9.3320288e-16 9.5150756e-16 


==> data/resnorms_1_2_1_4_1_1_0_MSG_W_2__2___level_3.txt <==
1 1.8559250e-01 1.6708226e-01 1.7160989e-01 1.7443465e-01 1.7894577e-01 1.8384156e-01 1.8848073e-01 1.9124884e-01 1.9391042e-01 1.9738824e-01 2.0448960e-01 
2 6.6344562e-02 5.8609200e-02 6.1516788e-02 6.3124958e-02 6.4763647e-02 6.5307151e-02 6.6896562e-02 6.8364113e-02 6.9274037e-02 7.0687463e-02 7.2846693e-02 
3 2.1153057e-02 1.6827866e-02 1.7890114e-02 1.8754643e-02 1.9797528e-02 2.0874652e-02 2.2276807e-02 2.4904313e-02 2.6121710e-02 2.6974238e-02 2.8159062e-02 
4 6.7982627e-03 4.5928852e-03 5.3006685e-03 5.5951327e-03 5.9123718e-03 6.2357020e-03 7.2877858e-03 8.6864477e-03 9.6758977e-03 1.0412940e-02 1.0837339e-02 
5 2.0556079e-03 1.2667189e-03 1.5530615e-03 1.6325129e-03 1.7474646e-03 1.8638880e-03 2.3458173e-03 3.0074898e-03 3.4185235e-03 3.9083303e-03 4.1503726e-03 
6 6.1530069e-04 3.6498017e-04 4.5652523e-04 4.8742862e-04 5.2627239e-04 5.6248456e-04 7.6428842e-04 9.9304643e-04 1.2441805e-03 1.4536174e-03 1.6238672e-03 
7 1.8706199e-04 1.0799988e-04 1.3525212e-04 1.4398701e-04 1.5872662e-04 1.7004150e-04 2.4601547e-04 3.1446807e-04 4.5813588e-04 5.2823328e-04 6.1945828e-04 
8 5.7754349e-05 3.2242049e-05 3.9911380e-05 4.2562329e-05 4.7049728e-05 5.1630869e-05 7.5772403e-05 1.0055821e-04 1.6074293e-04 1.9608492e-04 2.4029773e-04 
9 1.7178876e-05 8.9611975e-06 1.1901887e-05 1.2587910e-05 1.4126195e-05 1.5570227e-05 2.3192440e-05 3.2703794e-05 5.7671675e-05 7.0497626e-05 9.2158985e-05 
10 5.2573311e-06 2.5111452e-06 3.5281925e-06 3.7388822e-06 4.1953282e-06 4.6559451e-06 6.9249099e-06 1.0653252e-05 1.9562306e-05 2.5500041e-05 3.6057783e-05 
11 1.6085238e-06 7.1734286e-07 1.0475943e-06 1.1120324e-06 1.2624340e-06 1.4141604e-06 2.0570211e-06 3.2464462e-06 6.6575025e-06 9.4424080e-06 1.3565817e-05 
12 4.9212623e-07 1.8890777e-07 3.0613069e-07 3.2892160e-07 3.7427827e-07 4.3007136e-07 6.0998153e-07 9.8458028e-07 2.1515480e-06 3.3717379e-06 5.1987546e-06 
13 1.6164136e-07 5.5270886e-08 9.0896483e-08 9.7355716e-08 1.1159347e-07 1.3165766e-07 1.8255480e-07 3.0627716e-07 7.5482485e-07 1.2186242e-06 1.9911740e-06 
14 4.5959882e-08 1.5901455e-08 2.6203337e-08 2.8780856e-08 3.3030207e-08 3.9851398e-08 5.4266548e-08 9.8039821e-08 2.5152892e-07 4.5976791e-07 7.6231708e-07 
15 1.3192027e-08 4.3333507e-09 7.7501184e-09 8.5357348e-09 9.9910251e-09 1.2094341e-08 1.5822456e-08 2.9979416e-08 8.2920945e-08 1.7425946e-07 2.9176638e-07 
16 4.0032792e-09 8.4557819e-10 2.2558179e-09 2.5219301e-09 2.9043031e-09 3.4801208e-09 4.8193827e-09 9.1713669e-09 2.7810604e-08 6.4973901e-08 1.1164505e-07 
17 1.2135806e-09 2.3243628e-10 6.7001510e-10 7.4924766e-10 8.7684520e-10 1.0505979e-09 1.4427974e-09 2.6121432e-09 8.2764799e-09 2.3961996e-08 4.2714313e-08 
18 3.7199930e-10 6.8544220e-11 1.9908136e-10 2.2271899e-10 2.6643197e-10 3.1895927e-10 4.3127638e-10 8.7738371e-10 2.5692622e-09 8.5785162e-09 1.6340233e-08 
19 1.1442223e-10 2.5473886e-11 5.9174104e-11 6.5926519e-11 8.0967329e-11 9.6795029e-11 1.2844599e-10 3.0810200e-10 8.2177295e-10 3.0913698e-09 6.2504750e-09 
20 3.4619773e-11 7.2812715e-12 1.7594213e-11 1.9909874e-11 2.4607515e-11 2.9570059e-11 3.8356002e-11 9.8561329e-11 2.6799879e-10 1.1072886e-09 2.3900063e-09 
21 1.0413554e-11 2.0570972e-12 5.2212423e-12 5.8771778e-12 7.4796199e-12 9.1151071e-12 1.1481695e-11 3.1395188e-11 8.7266902e-11 3.9598095e-10 9.1406695e-10 
22 3.1250407e-12 5.7673978e-13 1.5472377e-12 1.7478574e-12 2.2855889e-12 2.7610318e-12 3.4366129e-12 9.9244787e-12 2.9161856e-11 1.4140235e-10 3.5068455e-10 
23 9.4428601e-13 9.9637858e-14 4.6398098e-13 5.3387061e-13 7.3631217e-13 8.1885964e-13 1.0345855e-12 3.1341406e-12 7.8360883e-12 5.0427530e-11 1.3513843e-10 
24 2.8543335e-13 2.9518118e-14 1.3627553e-13 1.5474145e-13 2.2572910e-13 2.4831764e-13 3.1922451e-13 9.8863636e-13 2.6740731e-12 1.8137247e-11 5.2095615e-11 
25 8.6303750e-14 9.0428945e-15 4.0623233e-14 4.7282855e-14 6.8333050e-14 7.5385335e-14 9.8718715e-14 3.1159207e-13 8.7944053e-13 6.6394349e-12 2.0089208e-11 
26 2.6340401e-14 2.8722596e-15 1.2094376e-14 1.4136847e-14 2.0496341e-14 2.2931369e-14 2.9617952e-14 9.8259571e-14 3.0940857e-13 2.4303724e-12 7.7213190e-12 
27 8.3027053e-15 1.3960236e-15 3.7778852e-15 4.4465043e-15 6.2003584e-15 6.9706238e-15 9.1224827e-15 2.7519014e-14 8.9510539e-14 8.8955106e-13 2.9311600e-12 
28 2.6799656e-15 9.6836713e-16 1.3415269e-15 1.7125850e-15 2.1109207e-15 2.3671167e-15 3.0262178e-15 6.6807622e-15 2.9846818e-14 3.2562655e-13 1.1146322e-12 
29 1.2761202e-15 9.0340451e-16 9.5592508e-16 1.0223212e-15 1.1073838e-15 1.2261404e-15 1.3143216e-15 2.3240806e-15 8.9481504e-15 1.1909731e-13 4.2357021e-13 
30 9.8163021e-16 8.7263149e-16 8.9241153e-16 9.0608263e-16 9.2827153e-16 9.5307339e-16 1.0130603e-15 1.1114403e-15 3.6244704e-15 4.3701450e-14 1.5112191e-13 
31 9.2292805e-16 8.7139259e-16 8.8244173e-16 8.9320511e-16 9.0438538e-16 9.1735508e-16 9.3258603e-16 9.5604077e-16 1.3947183e-15 1.5989539e-14 5.4393130e-14 
32 9.1994920e-16 8.6164214e-16 8.6904978e-16 8.8451434e-16 9.0020910e-16 9.1315260e-16 9.2364216e-16 9.6111739e-16 1.0219228e-15 5.8237337e-15 2.0533502e-14 
33 9.2214359e-16 8.6388638e-16 8.7677984e-16 8.8925504e-16 9.0441936e-16 9.1120377e-16 9.3338412e-16 9.4725566e-16 9.8411480e-16 2.3204719e-15 7.8483207e-15 
34 9.0759910e-16 8.5661576e-16 8.6892278e-16 8.8091935e-16 8.9155589e-16 9.0464945e-16 9.1229971e-16 9.3834584e-16 9.7184174e-16 1.2914927e-15 3.2819109e-15 
35 8.9689232e-16 8.5489270e-16 8.6987775e-16 8.7951334e-16 8.8501325e-16 8.9115399e-16 9.1463144e-16 9.2988730e-16 9.4698815e-16 9.8948466e-16 1.4638724e-15 
36 9.0624881e-16 8.6261570e-16 8.7043881e-16 8.8027854e-16 8.8711355e-16 9.0245374e-16 9.1290292e-16 9.3029903e-16 9.4978109e-16 9.8690689e-16 1.1639476e-15 
37 9.0509730e-16 8.5503591e-16 8.7214602e-16 8.8210271e-16 8.8886928e-16 8.9976646e-16 9.0799761e-16 9.1770263e-16 9.3519932e-16 9.4964761e-16 1.0006364e-15 
38 8.9537155e-16 8.5508815e-16 8.6936710e-16 8.7627676e-16 8.8470141e-16 8.9170717e-16 9.0065432e-16 9.1216103e-16 9.2611176e-16 9.5149400e-16 9.9491062e-16 
39 8.8871726e-16 8.5172044e-16 8.6568334e-16 8.7336892e-16 8.8070590e-16 8.8553761e-16 8.9436133e-16 9.0081985e-16 9.0914870e-16 9.2759431e-16 9.5461251e-16 
40 8.9200279e-16 8.5610744e-16 8.6790368e-16 8.7312312e-16 8.7933932e-16 8.9015659e-16 8.9608391e-16 9.0915802e-16 9.2194318e-16 9.3920297e-16 9.5690637e-16 
41 8.8996977e-16 8.5383691e-16 8.6605277e-16 8.7273081e-16 8.7900158e-16 8.8915583e-16 9.0000516e-16 9.0703331e-16 9.2015154e-16 9.2968603e-16 9.5378702e-16 
42 8.9120928e-16 8.4924578e-16 8.5789841e-16 8.6744623e-16 8.8082195e-16 8.8858718e-16 8.9605207e-16 9.1195587e-16 9.2221352e-16 9.4480473e-16 9.6989040e-16 
43 8.9174345e-16 8.5917044e-16 8.6860014e-16 8.7440965e-16 8.8167289e-16 8.8532283e-16 8.9927222e-16 9.1124804e-16 9.2456261e-16 9.3467469e-16 9.5298331e-16 
44 8.9553719e-16 8.5004983e-16 8.6368319e-16 8.7369410e-16 8.8495520e-16 8.9295913e-16 8.9811121e-16 9.0560940e-16 9.1115077e-16 9.2819272e-16 9.4259563e-16 
45 8.9054353e-16 8.5811500e-16 8.6769825e-16 8.7667810e-16 8.8135373e-16 8.8831903e-16 8.9689409e-16 9.0767277e-16 9.2249451e-16 9.3953423e-16 9.6614526e-16 
46 8.9440457e-16 8.5395366e-16 8.6164519e-16 8.7191109e-16 8.7692804e-16 8.8506901e-16 8.9935244e-16 9.0499423e-16 9.2642704e-16 9.3533360e-16 9.5028546e-16 
47 8.9425915e-16 8.5024906e-16 8.6260354e-16 8.7179251e-16 8.8041418e-16 8.9077574e-16 9.0101083e-16 9.0854980e-16 9.1600736e-16 9.2366661e-16 9.4031996e-16 
48 8.8973157e-16 8.5504836e-16 8.6348895e-16 8.7101567e-16 8.8012266e-16 8.8424769e-16 8.9522165e-16 9.0901517e-16 9.2241989e-16 9.3906339e-16 9.6934835e-16 
49 8.9622760e-16 8.5375759e-16 8.6710892e-16 8.7358212e-16 8.8427123e-16 8.9015277e-16 9.0392475e-16 9.1345692e-16 9.2478357e-16 9.4084153e-16 9.6117822e-16 
50 8.8647582e-16 8.4798156e-16 8.5331241e-16 8.6439755e-16 8.7418502e-16 8.8284633e-16 8.9077541e-16 9.0423522e-16 9.1982499e-16 9.3313297e-16 9.6099252e-16 


==> data/resnorms_1_2_1_4_1_1_10_MG_W_2__2___level_3.txt <==
1 2.3797420e-01 2.2408912e-01 2.3049395e-01 2.3325280e-01 2.3545951e-01 2.3678346e-01 2.3945371e-01 2.4208070e-01 2.4389168e-01 2.4699594e-01 2.5324736e-01 
2 7.4995895e-02 6.7872262e-02 7.0533754e-02 7.2322135e-02 7.3452906e-02 7.4564928e-02 7.5851567e-02 7.7116420e-02 7.8520757e-02 8.0606246e-02 8.3128924e-02 
3 2.1220956e-02 1.5200875e-02 1.7381652e-02 1.8466250e-02 1.9618219e-02 2.0851857e-02 2.1620394e-02 2.2302705e-02 2.3159052e-02 2.3794831e-02 2.4521141e-02 
4 4.0468860e-03 1.5384923e-03 1.7330920e-03 2.7217166e-03 3.2129836e-03 3.8098996e-03 4.3843510e-03 5.4425149e-03 6.1386030e-03 6.7811321e-03 7.3116552e-03 
5 4.0570043e-04 1.2833924e-04 1.5630453e-04 2.4257980e-04 2.8263927e-04 3.5620766e-04 5.1031149e-04 8.9870386e-04 1.2636287e-03 1.5659351e-03 1.9281431e-03 
6 3.4947740e-05 1.0566571e-05 1.3924819e-05 1.9072458e-05 2.3414975e-05 3.1731094e-05 4.7847639e-05 8.8639923e-05 1.6089990e-04 2.5860005e-04 4.2556969e-04 
7 2.9221368e-06 9.0013577e-07 1.1899674e-06 1.4857692e-06 2.0207211e-06 2.7414362e-06 3.6730883e-06 6.7322595e-06 1.2948314e-05 2.4304714e-05 7.0040502e-05 
8 2.6528317e-07 8.0420850e-08 1.0447014e-07 1.4390550e-07 1.7500568e-07 2.4070956e-07 2.9977109e-07 5.7034803e-07 1.0055577e-06 2.0891061e-06 7.8142273e-06 
9 2.6253236e-08 7.1884992e-09 1.0393528e-08 1.3234668e-08 1.7781490e-08 2.2254936e-08 3.0767105e-08 5.1576207e-08 8.5820652e-08 1.8877545e-07 6.3358070e-07 
10 2.6014029e-09 6.5855164e-10 1.0355350e-09 1.3260862e-09 1.8233746e-09 2.2141175e-09 3.3561843e-09 5.0110719e-09 8.3044490e-09 1.7416948e-08 5.1008700e-08 
11 2.9220673e-10 6.2440422e-11 9.6198883e-11 1.3717220e-10 1.9197647e-10 2.3202717e-10 3.5159655e-10 5.5228587e-10 7.1150874e-10 1.7442935e-09 4.1887817e-09 
12 3.3526544e-11 6.1283019e-12 1.0056224e-11 1.4102547e-11 1.8553804e-11 2.3890862e-11 3.6524337e-11 5.4491267e-11 7.4039182e-11 1.8549534e-10 3.7313346e-10 
13 3.5725066e-12 6.0014602e-13 1.0045803e-12 1.5229564e-12 2.0663223e-12 2.5479607e-12 4.0291323e-12 5.9174987e-12 8.7218339e-12 1.7822250e-11 3.6655895e-11 
14 3.4034690e-13 6.3467451e-14 1.0205655e-13 1.5904077e-13 2.2336856e-13 2.7320013e-13 4.4976847e-13 6.2961175e-13 9.6146555e-13 1.8123431e-12 4.2770946e-12 
15 3.4530665e-14 6.6165370e-15 1.0676639e-14 1.6333669e-14 2.4535880e-14 3.1347539e-14 4.6412123e-14 7.1632788e-14 1.1474079e-13 1.9961204e-13 4.3203990e-13 
16 3.7964789e-15 1.1606292e-15 1.4872909e-15 1.9830276e-15 2.7462383e-15 3.5034358e-15 4.7701666e-15 7.9755351e-15 1.3084253e-14 2.0697479e-14 4.4690489e-14 
17 1.0605487e-15 8.9565729e-16 9.1754412e-16 9.3916429e-16 9.8009680e-16 1.0249733e-15 1.1146147e-15 1.2805873e-15 1.8302265e-15 2.7932666e-15 4.8026056e-15 
18 9.2111750e-16 8.6996236e-16 8.7791307e-16 8.8773880e-16 9.0242257e-16 9.1778296e-16 9.2419930e-16 9.3753715e-16 9.5107765e-16 1.0063259e-15 1.1637606e-15 
19 9.0088510e-16 8.6413508e-16 8.7328323e-16 8.8196559e-16 8.8625040e-16 8.9465716e-16 9.0974378e-16 9.1825201e-16 9.2836719e-16 9.3882825e-16 9.5117763e-16 
20 8.9983322e-16 8.5601535e-16 8.6703357e-16 8.7608454e-16 8.8271107e-16 8.9405813e-16 9.0190704e-16 9.0719823e-16 9.1817569e-16 9.2556964e-16 9.4783170e-16 
21 8.9479731e-16 8.5881077e-16 8.6567758e-16 8.7243609e-16 8.8218240e-16 8.9036043e-16 8.9925720e-16 9.1134190e-16 9.1714226e-16 9.2929091e-16 9.5738326e-16 
22 8.9034632e-16 8.5695572e-16 8.6738161e-16 8.7369206e-16 8.7875313e-16 8.8759792e-16 8.9444097e-16 8.9936416e-16 9.1401197e-16 9.2681623e-16 9.8047227e-16 
23 9.0214761e-16 8.5846669e-16 8.7142530e-16 8.8084168e-16 8.9193453e-16 8.9843986e-16 9.0598853e-16 9.1058037e-16 9.2023836e-16 9.3347026e-16 9.6333581e-16 
24 8.9376151e-16 8.5648327e-16 8.6641977e-16 8.7434124e-16 8.8305009e-16 8.8708064e-16 8.9758258e-16 9.0624498e-16 9.1855564e-16 9.2931113e-16 9.5578056e-16 
25 8.9811608e-16 8.5878418e-16 8.7030263e-16 8.7895352e-16 8.8739969e-16 8.9489658e-16 9.0292700e-16 9.1094384e-16 9.2147475e-16 9.2959896e-16 9.3425369e-16 
26 8.8983603e-16 8.6110079e-16 8.6929214e-16 8.7776347e-16 8.8198361e-16 8.8666804e-16 8.9391310e-16 9.0003250e-16 9.0801526e-16 9.1673346e-16 9.3352982e-16 
27 8.9138450e-16 8.6063322e-16 8.6745364e-16 8.7543842e-16 8.7920325e-16 8.8548693e-16 8.9342606e-16 9.0175257e-16 9.0633362e-16 9.1911826e-16 9.3670090e-16 
28 8.9875465e-16 8.6115203e-16 8.6737485e-16 8.7784627e-16 8.8926907e-16 8.9369257e-16 9.0179169e-16 9.0731815e-16 9.1380588e-16 9.2748788e-16 9.4773182e-16 
29 8.8881880e-16 8.5799937e-16 8.6265019e-16 8.6785055e-16 8.7494582e-16 8.8512893e-16 8.9160400e-16 9.0226293e-16 9.1388936e-16 9.2303202e-16 9.5077499e-16 
30 8.9514096e-16 8.5826774e-16 8.7032889e-16 8.7838913e-16 8.8521553e-16 8.8976138e-16 8.9824345e-16 9.0954505e-16 9.1353177e-16 9.2166873e-16 9.3992347e-16 
31 8.8964421e-16 8.5718614e-16 8.6313579e-16 8.6859734e-16 8.8090549e-16 8.8722046e-16 8.9289165e-16 8.9901185e-16 9.0865201e-16 9.2156697e-16 9.5273466e-16 
32 8.9126142e-16 8.6133949e-16 8.6844296e-16 8.7618823e-16 8.8334385e-16 8.8870193e-16 8.9614433e-16 9.0540873e-16 9.1664682e-16 9.2735519e-16 9.5466067e-16 
33 8.9734043e-16 8.6313604e-16 8.7413209e-16 8.7980355e-16 8.8431358e-16 8.9340309e-16 9.0284076e-16 9.0877457e-16 9.2477052e-16 9.3471216e-16 9.4992201e-16 
34 8.9316311e-16 8.6723493e-16 8.7375673e-16 8.7968479e-16 8.8438311e-16 8.9089868e-16 8.9704209e-16 9.1201336e-16 9.2376333e-16 9.4075044e-16 9.5333225e-16 
35 8.9031281e-16 8.5728074e-16 8.6512956e-16 8.6991950e-16 8.8016963e-16 8.8704563e-16 8.9283306e-16 9.0593237e-16 9.1447899e-16 9.2802828e-16 9.4777333e-16 
36 8.9591820e-16 8.5966105e-16 8.7064170e-16 8.8108424e-16 8.8632272e-16 8.9141943e-16 9.0283716e-16 9.1055674e-16 9.1809553e-16 9.3094387e-16 9.4382791e-16 
37 9.0157386e-16 8.6567326e-16 8.7470801e-16 8.8041680e-16 8.8661361e-16 8.9497700e-16 9.1131249e-16 9.1870086e-16 9.2635694e-16 9.3379098e-16 9.4562902e-16 
38 8.9382333e-16 8.5644105e-16 8.6551635e-16 8.7376267e-16 8.8179781e-16 8.8912955e-16 9.0040428e-16 9.1126941e-16 9.2023122e-16 9.3120827e-16 9.4728063e-16 
39 9.0424248e-16 8.6263333e-16 8.7641888e-16 8.8354812e-16 8.9000565e-16 8.9810983e-16 9.0721827e-16 9.1597373e-16 9.2589518e-16 9.3393357e-16 9.5024697e-16 
40 9.0051711e-16 8.5869913e-16 8.7179803e-16 8.7851837e-16 8.8356953e-16 8.9371268e-16 9.0538575e-16 9.1418618e-16 9.3224210e-16 9.4444218e-16 9.6207494e-16 
41 8.9800149e-16 8.6785795e-16 8.7373692e-16 8.7792091e-16 8.8521734e-16 8.9213804e-16 9.0024118e-16 9.0906638e-16 9.2371571e-16 9.3540138e-16 9.4643294e-16 
42 9.0073237e-16 8.6479487e-16 8.7116686e-16 8.8001889e-16 8.8880281e-16 8.9962221e-16 9.0285092e-16 9.1157643e-16 9.2600591e-16 9.4611785e-16 9.6563429e-16 
43 9.0055817e-16 8.5896293e-16 8.6954545e-16 8.7886027e-16 8.8686551e-16 8.9363365e-16 9.0445062e-16 9.1675617e-16 9.2659343e-16 9.4181447e-16 9.5652443e-16 
44 8.9672353e-16 8.6616296e-16 8.7257433e-16 8.8291614e-16 8.8901954e-16 8.9273368e-16 8.9916917e-16 9.0632323e-16 9.1977240e-16 9.2964447e-16 9.5218753e-16 
45 8.9379559e-16 8.6204079e-16 8.6916144e-16 8.7521430e-16 8.8303605e-16 8.9020871e-16 8.9574156e-16 9.0234724e-16 9.0859611e-16 9.1668178e-16 9.3538569e-16 
46 8.8813396e-16 8.6204843e-16 8.7203412e-16 8.7637776e-16 8.8031912e-16 8.8372297e-16 8.9293421e-16 9.0293302e-16 9.1894445e-16 9.2478536e-16 9.4617581e-16 
47 8.9481354e-16 8.6357969e-16 8.7184849e-16 8.8000550e-16 8.8680072e-16 8.9255295e-16 9.0028776e-16 9.0801337e-16 9.1521932e-16 9.3012669e-16 9.6246820e-16 
48 8.9284863e-16 8.6053250e-16 8.7018701e-16 8.7824514e-16 8.8308151e-16 8.8933183e-16 8.9895995e-16 9.0935328e-16 9.1436828e-16 9.3083958e-16 9.5295928e-16 
49 8.9108592e-16 8.5848388e-16 8.6372896e-16 8.7388827e-16 8.8124570e-16 8.8732361e-16 8.9384030e-16 9.0476346e-16 9.1373594e-16 9.2792564e-16 9.5444537e-16 
50 8.9826426e-16 8.5688904e-16 8.6534375e-16 8.7651719e-16 8.8599822e-16 8.9291405e-16 8.9992637e-16 9.0946407e-16 9.1887609e-16 9.2862206e-16 9.4815943e-16 


==> data/resnorms_1_2_1_4_1_1_10_MSG_W_2__2___level_3.txt <==
1 1.8559250e-01 1.6708226e-01 1.7160989e-01 1.7443465e-01 1.7894577e-01 1.8384156e-01 1.8848073e-01 1.9124884e-01 1.9391042e-01 1.9738824e-01 2.0448960e-01 
2 6.6344562e-02 5.8609200e-02 6.1516788e-02 6.3124958e-02 6.4763647e-02 6.5307151e-02 6.6896562e-02 6.8364113e-02 6.9274037e-02 7.0687463e-02 7.2846693e-02 
3 2.1153057e-02 1.6827866e-02 1.7890114e-02 1.8754643e-02 1.9797528e-02 2.0874652e-02 2.2276807e-02 2.4904313e-02 2.6121710e-02 2.6974238e-02 2.8159062e-02 
4 6.7982627e-03 4.5928852e-03 5.3006685e-03 5.5951327e-03 5.9123718e-03 6.2357020e-03 7.2877858e-03 8.6864477e-03 9.6758977e-03 1.0412940e-02 1.0837339e-02 
5 2.0556079e-03 1.2667189e-03 1.5530615e-03 1.6325129e-03 1.7474646e-03 1.8638880e-03 2.3458173e-03 3.0074898e-03 3.4185235e-03 3.9083303e-03 4.1503726e-03 
6 6.1530069e-04 3.6498017e-04 4.5652523e-04 4.8742862e-04 5.2627239e-04 5.6248456e-04 7.6428842e-04 9.9304643e-04 1.2441805e-03 1.4536174e-03 1.6238672e-03 
7 1.8706199e-04 1.0799988e-04 1.3525212e-04 1.4398701e-04 1.5872662e-04 1.7004150e-04 2.4601547e-04 3.1446807e-04 4.5813588e-04 5.2823328e-04 6.1945828e-04 
8 5.7754349e-05 3.2242049e-05 3.9911380e-05 4.2562329e-05 4.7049728e-05 5.1630869e-05 7.5772403e-05 1.0055821e-04 1.6074293e-04 1.9608492e-04 2.4029773e-04 
9 1.7178876e-05 8.9611975e-06 1.1901887e-05 1.2587910e-05 1.4126195e-05 1.5570227e-05 2.3192440e-05 3.2703794e-05 5.7671675e-05 7.0497626e-05 9.2158985e-05 
10 5.2573311e-06 2.5111452e-06 3.5281925e-06 3.7388822e-06 4.1953282e-06 4.6559451e-06 6.9249099e-06 1.0653252e-05 1.9562306e-05 2.5500041e-05 3.6057783e-05 
11 1.6085238e-06 7.1734286e-07 1.0475943e-06 1.1120324e-06 1.2624340e-06 1.4141604e-06 2.0570211e-06 3.2464462e-06 6.6575025e-06 9.4424080e-06 1.3565817e-05 
12 4.9212623e-07 1.8890777e-07 3.0613069e-07 3.2892160e-07 3.7427827e-07 4.3007136e-07 6.0998153e-07 9.8458028e-07 2.1515480e-06 3.3717379e-06 5.1987546e-06 
13 1.6164136e-07 5.5270886e-08 9.0896483e-08 9.7355716e-08 1.1159347e-07 1.3165766e-07 1.8255480e-07 3.0627716e-07 7.5482485e-07 1.2186242e-06 1.9911740e-06 
14 4.5959882e-08 1.5901455e-08 2.6203337e-08 2.8780856e-08 3.3030207e-08 3.9851398e-08 5.4266548e-08 9.8039821e-08 2.5152892e-07 4.5976791e-07 7.6231708e-07 
15 1.3192027e-08 4.3333509e-09 7.7501184e-09 8.5357349e-09 9.9910250e-09 1.2094341e-08 1.5822456e-08 2.9979416e-08 8.2920945e-08 1.7425946e-07 2.9176638e-07 
16 4.0032792e-09 8.4557823e-10 2.2558178e-09 2.5219301e-09 2.9043031e-09 3.4801207e-09 4.8193826e-09 9.1713669e-09 2.7810603e-08 6.4973901e-08 1.1164505e-07 
17 1.2135804e-09 2.3243610e-10 6.7001533e-10 7.4924767e-10 8.7684523e-10 1.0505977e-09 1.4427975e-09 2.6121432e-09 8.2764801e-09 2.3961996e-08 4.2714313e-08 
18 3.7199921e-10 6.8544321e-11 1.9908118e-10 2.2271911e-10 2.6643185e-10 3.1895956e-10 4.3127660e-10 8.7738375e-10 2.5692622e-09 8.5785160e-09 1.6340232e-08 
19 1.1442218e-10 2.5473905e-11 5.9174155e-11 6.5926653e-11 8.0967189e-11 9.6794944e-11 1.2844626e-10 3.0810209e-10 8.2177296e-10 3.0913697e-09 6.2504751e-09 
20 3.4619848e-11 7.2815281e-12 1.7594142e-11 1.9909928e-11 2.4607596e-11 2.9570147e-11 3.8356317e-11 9.8561454e-11 2.6799885e-10 1.1072883e-09 2.3900065e-09 
21 1.0413648e-11 2.0573082e-12 5.2210255e-12 5.8772180e-12 7.4794904e-12 9.1149053e-12 1.1481512e-11 3.1395091e-11 8.7266919e-11 3.9598127e-10 9.1406697e-10 
22 3.1247879e-12 5.7656750e-13 1.5473570e-12 1.7478089e-12 2.2858532e-12 2.7610650e-12 3.4364101e-12 9.9245765e-12 2.9161948e-11 1.4140238e-10 3.5068440e-10 
23 9.4427176e-13 9.9143262e-14 4.6389570e-13 5.3384943e-13 7.3643950e-13 8.1882737e-13 1.0347346e-12 3.1340288e-12 7.8360234e-12 5.0427393e-11 1.3513852e-10 
24 2.8552821e-13 2.9557453e-14 1.3617473e-13 1.5465189e-13 2.2569297e-13 2.4819266e-13 3.1910491e-13 9.8873688e-13 2.6739738e-12 1.8137040e-11 5.2095745e-11 
25 8.6330221e-14 9.4063304e-15 4.0933903e-14 4.7262446e-14 6.8580937e-14 7.5630630e-14 9.8814373e-14 3.1169756e-13 8.7919329e-13 6.6394665e-12 2.0089307e-11 
26 2.6372380e-14 2.6681635e-15 1.2097459e-14 1.4515868e-14 2.0496983e-14 2.3112319e-14 2.9624448e-14 9.8297221e-14 3.0917643e-13 2.4302774e-12 7.7214917e-12 
27 8.2040326e-15 1.2272515e-15 3.7408984e-15 4.2963486e-15 6.1906839e-15 7.0227250e-15 8.9309343e-15 2.7050293e-14 8.9518337e-14 8.8949617e-13 2.9309840e-12 
28 2.6463774e-15 9.7743111e-16 1.3856243e-15 1.6272824e-15 2.2296007e-15 2.4642062e-15 2.8741148e-15 6.6179432e-15 3.0111483e-14 3.2549459e-13 1.1145275e-12 
29 1.2455251e-15 8.9636431e-16 9.5051002e-16 1.0018285e-15 1.0854956e-15 1.2034798e-15 1.3582522e-15 2.3681911e-15 1.0338921e-14 1.1909080e-13 4.2379002e-13 
30 9.5917241e-16 8.6928679e-16 8.8128247e-16 9.0085898e-16 9.1515565e-16 9.5033325e-16 9.9142030e-16 1.1486192e-15 3.1525755e-15 4.3575927e-14 1.5126104e-13 
31 9.4217588e-16 8.5928412e-16 8.7361502e-16 8.8584934e-16 8.9751147e-16 9.1193524e-16 9.4563121e-16 9.6695214e-16 1.5418533e-15 1.5744626e-14 5.4250464e-14 
32 9.0587375e-16 8.6503012e-16 8.7262040e-16 8.7819887e-16 8.9357570e-16 9.0181786e-16 9.1288361e-16 9.3294365e-16 1.0371181e-15 5.9737893e-15 2.0609018e-14 
33 9.1765402e-16 8.5863816e-16 8.7301899e-16 8.8156507e-16 9.0073064e-16 9.1208075e-16 9.3427457e-16 9.4897494e-16 1.0025024e-15 2.3877660e-15 8.1789280e-15 
34 9.0638968e-16 8.6719670e-16 8.7325075e-16 8.8132821e-16 8.9138047e-16 9.0290464e-16 9.1424602e-16 9.2818722e-16 9.5936873e-16 1.2775861e-15 3.1287934e-15 
35 9.0797822e-16 8.5242623e-16 8.6696679e-16 8.8274008e-16 8.9565532e-16 9.0547605e-16 9.1345016e-16 9.3063705e-16 9.5838693e-16 1.0044171e-15 1.4104728e-15 
36 9.1753412e-16 8.6048388e-16 8.7586436e-16 8.8909472e-16 8.9764595e-16 9.1047624e-16 9.2365663e-16 9.3394082e-16 9.4908317e-16 9.9775324e-16 1.1378376e-15 
37 9.0654859e-16 8.6615953e-16 8.7313971e-16 8.8498139e-16 8.8968910e-16 8.9976447e-16 9.1310971e-16 9.2507874e-16 9.4305193e-16 9.7001013e-16 1.0083772e-15 
38 8.9618993e-16 8.6047081e-16 8.6729559e-16 8.7802876e-16 8.8867130e-16 8.9392279e-16 8.9958375e-16 9.0692330e-16 9.3187823e-16 9.5555612e-16 9.8239378e-16 
39 8.9351874e-16 8.5280470e-16 8.6247245e-16 8.7229700e-16 8.7859664e-16 8.8877555e-16 8.9744881e-16 9.0694625e-16 9.2403662e-16 9.3788319e-16 9.6406090e-16 
40 9.0172818e-16 8.5985540e-16 8.6875945e-16 8.7858811e-16 8.8393449e-16 8.9646349e-16 9.0742204e-16 9.1901665e-16 9.2564880e-16 9.4234588e-16 9.5699962e-16 
41 8.9590319e-16 8.5726959e-16 8.6980990e-16 8.7591274e-16 8.8283346e-16 8.9246120e-16 9.0133399e-16 9.1145927e-16 9.2404047e-16 9.2979644e-16 9.5362993e-16 
42 8.9056554e-16 8.4953049e-16 8.6242428e-16 8.6747500e-16 8.7747190e-16 8.8615572e-16 8.9713750e-16 9.0315381e-16 9.1160679e-16 9.2406267e-16 9.4946486e-16 
43 8.8353077e-16 8.4322430e-16 8.5730981e-16 8.6638395e-16 8.7101778e-16 8.7733206e-16 8.9156245e-16 9.0337055e-16 9.1036953e-16 9.1836243e-16 9.5388627e-16 
44 8.8390870e-16 8.5454848e-16 8.6289712e-16 8.6769861e-16 8.7470397e-16 8.8027148e-16 8.9017029e-16 8.9867810e-16 9.2233740e-16 9.2984979e-16 9.5389512e-16 
45 8.9712495e-16 8.6269836e-16 8.6701306e-16 8.7304629e-16 8.8180870e-16 8.9518138e-16 9.0366976e-16 9.1032908e-16 9.2299142e-16 9.3555953e-16 9.5298156e-16 
46 8.9775855e-16 8.5620441e-16 8.6801977e-16 8.7607355e-16 8.8356490e-16 8.9549521e-16 9.0199764e-16 9.1033343e-16 9.2656899e-16 9.5250838e-16 9.7169590e-16 
47 8.8481482e-16 8.4687760e-16 8.5752835e-16 8.6820427e-16 8.7425723e-16 8.8003661e-16 8.9462873e-16 9.0627250e-16 9.1656851e-16 9.3376892e-16 9.4919303e-16 
48 8.9166914e-16 8.5075645e-16 8.6521642e-16 8.7300300e-16 8.8208805e-16 8.8753503e-16 8.9480944e-16 9.0571777e-16 9.1634264e-16 9.4485813e-16 9.7850268e-16 
49 8.9435542e-16 8.5497858e-16 8.6489200e-16 8.7502027e-16 8.8154068e-16 8.9078415e-16 8.9948773e-16 9.0925781e-16 9.2157186e-16 9.3666813e-16 9.5427731e-16 
50 8.9333474e-16 8.6048192e-16 8.6932193e-16 8.7536927e-16 8.8247008e-16 8.9102052e-16 8.9537129e-16 9.0753027e-16 9.2458008e-16 9.3944465e-16 9.6811565e-16 


==> data/resnorms_1_2_1_4_1_1_20_MG_W_2__2___level_3.txt <==
1 2.3797420e-01 2.2408912e-01 2.3049395e-01 2.3325280e-01 2.3545951e-01 2.3678346e-01 2.3945371e-01 2.4208070e-01 2.4389168e-01 2.4699594e-01 2.5324736e-01 
2 7.4995895e-02 6.7872262e-02 7.0533754e-02 7.2322135e-02 7.3452906e-02 7.4564928e-02 7.5851567e-02 7.7116420e-02 7.8520757e-02 8.0606246e-02 8.3128924e-02 
3 2.1220956e-02 1.5200875e-02 1.7381652e-02 1.8466250e-02 1.9618219e-02 2.0851857e-02 2.1620394e-02 2.2302705e-02 2.3159052e-02 2.3794831e-02 2.4521141e-02 
4 4.0468860e-03 1.5384923e-03 1.7330920e-03 2.7217166e-03 3.2129836e-03 3.8098996e-03 4.3843510e-03 5.4425149e-03 6.1386030e-03 6.7811321e-03 7.3116552e-03 
5 4.0570043e-04 1.2833924e-04 1.5630453e-04 2.4257980e-04 2.8263927e-04 3.5620766e-04 5.1031149e-04 8.9870386e-04 1.2636287e-03 1.5659351e-03 1.9281431e-03 
6 3.4947740e-05 1.0566571e-05 1.3924819e-05 1.9072458e-05 2.3414975e-05 3.1731094e-05 4.7847639e-05 8.8639923e-05 1.6089990e-04 2.5860005e-04 4.2556969e-04 
7 2.9221368e-06 9.0013577e-07 1.1899674e-06 1.4857692e-06 2.0207211e-06 2.7414362e-06 3.6730883e-06 6.7322595e-06 1.2948314e-05 2.4304714e-05 7.0040502e-05 
8 2.6528317e-07 8.0420851e-08 1.0447014e-07 1.4390550e-07 1.7500568e-07 2.4070956e-07 2.9977109e-07 5.7034803e-07 1.0055577e-06 2.0891061e-06 7.8142273e-06 
9 2.6253236e-08 7.1884993e-09 1.0393528e-08 1.3234668e-08 1.7781490e-08 2.2254936e-08 3.0767105e-08 5.1576207e-08 8.5820652e-08 1.8877545e-07 6.3358070e-07 
10 2.6014029e-09 6.5855165e-10 1.0355349e-09 1.3260864e-09 1.8233746e-09 2.2141174e-09 3.3561844e-09 5.0110719e-09 8.3044492e-09 1.7416948e-08 5.1008700e-08 
11 2.9220677e-10 6.2440608e-11 9.6198852e-11 1.3717224e-10 1.9197655e-10 2.3202725e-10 3.5159653e-10 5.5228586e-10 7.1150867e-10 1.7442933e-09 4.1887816e-09 
12 3.3526658e-11 6.1282156e-12 1.0056197e-11 1.4102447e-11 1.8553820e-11 2.3890903e-11 3.6524292e-11 5.4491174e-11 7.4039180e-11 1.8549533e-10 3.7313349e-10 
13 3.5725489e-12 6.0002231e-13 1.0045232e-12 1.5229577e-12 2.0663847e-12 2.5479002e-12 4.0289909e-12 5.9175290e-12 8.7218516e-12 1.7822221e-11 3.6655897e-11 
14 3.4042255e-13 6.3402860e-14 1.0204952e-13 1.5898086e-13 2.2338547e-13 2.7323216e-13 4.4975182e-13 6.2976366e-13 9.6144708e-13 1.8123702e-12 4.2771030e-12 
15 3.4484891e-14 6.5937973e-15 1.0713582e-14 1.6388810e-14 2.4557475e-14 3.1254597e-14 4.6447467e-14 7.1592611e-14 1.1472405e-13 1.9957053e-13 4.3194262e-13 
16 3.7805570e-15 1.1747183e-15 1.4750251e-15 1.9704178e-15 2.8706839e-15 3.5273530e-15 4.7242778e-15 7.8947676e-15 1.3161701e-14 2.0784741e-14 4.4616962e-14 
17 1.0441465e-15 9.0031411e-16 9.2347708e-16 9.4090994e-16 9.5616701e-16 1.0261953e-15 1.0974188e-15 1.3259331e-15 1.8207660e-15 2.7999195e-15 4.7929644e-15 
18 9.1972914e-16 8.5810667e-16 8.7744250e-16 8.8613248e-16 9.0460852e-16 9.1471991e-16 9.2666179e-16 9.4242212e-16 9.6067665e-16 9.9246248e-16 1.0877672e-15 
19 8.9895924e-16 8.5929010e-16 8.6782398e-16 8.7731126e-16 8.8315353e-16 8.9472916e-16 9.0268360e-16 9.1412508e-16 9.2186141e-16 9.3556698e-16 9.6964549e-16 
20 8.9584310e-16 8.6711683e-16 8.7269406e-16 8.8042267e-16 8.8599519e-16 8.9286600e-16 8.9920349e-16 9.1073495e-16 9.2105133e-16 9.4805840e-16 9.7653303e-16 
21 8.9790031e-16 8.5988823e-16 8.6882185e-16 8.8026841e-16 8.8567491e-16 8.9665684e-16 9.0218871e-16 9.0879832e-16 9.2394201e-16 9.3121253e-16 9.8418755e-16 
22 8.9714830e-16 8.6174547e-16 8.6526155e-16 8.7704700e-16 8.8879087e-16 8.9450124e-16 8.9909263e-16 9.0657517e-16 9.1443801e-16 9.2586154e-16 9.4915138e-16 
23 8.9778454e-16 8.5947582e-16 8.6644314e-16 8.7642458e-16 8.8569212e-16 8.9325513e-16 9.0270235e-16 9.1233983e-16 9.1932349e-16 9.3057968e-16 9.6297118e-16 
24 8.9355385e-16 8.5923960e-16 8.7162211e-16 8.7968902e-16 8.8498173e-16 8.9138968e-16 8.9971322e-16 9.0880272e-16 9.1802610e-16 9.2533121e-16 9.5099536e-16 
25 8.9435496e-16 8.6415047e-16 8.7318678e-16 8.7845876e-16 8.8562820e-16 8.9341452e-16 8.9603439e-16 9.0191699e-16 9.1573308e-16 9.2846744e-16 9.5512246e-16 
26 8.9651630e-16 8.6321181e-16 8.7210300e-16 8.7953113e-16 8.8995474e-16 8.9420624e-16 9.0089066e-16 9.1095665e-16 9.1793988e-16 9.3777115e-16 9.7197054e-16 
27 8.9969454e-16 8.5738288e-16 8.7227373e-16 8.7819955e-16 8.8877718e-16 8.9689830e-16 9.0614015e-16 9.1548082e-16 9.2881009e-16 9.4148851e-16 9.5711369e-16 
28 8.9823306e-16 8.6402620e-16 8.7600882e-16 8.8298148e-16 8.9388838e-16 8.9596583e-16 9.0249924e-16 9.1401083e-16 9.2789816e-16 9.4084855e-16 9.6180868e-16 
29 8.9385215e-16 8.6594989e-16 8.7534151e-16 8.8210729e-16 8.8741992e-16 8.9165437e-16 9.0013520e-16 9.1066442e-16 9.2372602e-16 9.3833882e-16 9.8656643e-16 
30 8.9199153e-16 8.5654609e-16 8.6675157e-16 8.7275573e-16 8.8041613e-16 8.8742260e-16 8.9330323e-16 9.0337981e-16 9.1321285e-16 9.2781659e-16 9.5534475e-16 
31 8.8837423e-16 8.5654521e-16 8.6711838e-16 8.7408200e-16 8.8125610e-16 8.8590510e-16 8.9269427e-16 9.0368595e-16 9.1093094e-16 9.2318896e-16 9.4122280e-16 
32 8.9018236e-16 8.5964891e-16 8.6546276e-16 8.7428266e-16 8.8344790e-16 8.8804797e-16 8.9242738e-16 9.0100484e-16 9.1508697e-16 9.3109188e-16 9.4595775e-16 
33 8.9025059e-16 8.6087842e-16 8.7042140e-16 8.7737490e-16 8.8086403e-16 8.8858980e-16 8.9379794e-16 9.0377187e-16 9.1092751e-16 9.2639937e-16 9.5282928e-16 
34 8.8883699e-16 8.5982899e-16 8.7025464e-16 8.7436635e-16 8.8043313e-16 8.8483185e-16 8.9243520e-16 8.9934206e-16 9.1542595e-16 9.2897551e-16 9.5109607e-16 
35 8.9267148e-16 8.6405815e-16 8.7448781e-16 8.8044097e-16 8.8460707e-16 8.9088904e-16 8.9592253e-16 9.0084030e-16 9.0854293e-16 9.2239685e-16 9.4862329e-16 
36 8.9591909e-16 8.5478466e-16 8.6844594e-16 8.7347577e-16 8.8041634e-16 8.8934290e-16 9.0052541e-16 9.0379470e-16 9.1772419e-16 9.3326971e-16 9.6372597e-16 
37 8.9886318e-16 8.5728205e-16 8.7257608e-16 8.7996337e-16 8.8501721e-16 8.9598185e-16 9.0275987e-16 9.0929782e-16 9.2072169e-16 9.2936466e-16 9.4967973e-16 
38 9.0336166e-16 8.6933035e-16 8.7887448e-16 8.8334354e-16 8.9021033e-16 8.9977920e-16 9.0595154e-16 9.1215590e-16 9.1766676e-16 9.2635962e-16 9.4293835e-16 
39 8.9695201e-16 8.6776315e-16 8.7312034e-16 8.7984205e-16 8.8492168e-16 8.9257599e-16 8.9885525e-16 9.0726169e-16 9.1510847e-16 9.2521606e-16 9.4366204e-16 
40 8.8881808e-16 8.5666317e-16 8.6648405e-16 8.7617950e-16 8.8056652e-16 8.8642837e-16 8.9185212e-16 9.0152053e-16 9.0831771e-16 9.1930364e-16 9.3489039e-16 
41 9.0492023e-16 8.6049126e-16 8.7370076e-16 8.8402053e-16 8.9302681e-16 9.0236207e-16 9.0702828e-16 9.1708776e-16 9.2355345e-16 9.4126804e-16 9.6378991e-16 
42 8.9501870e-16 8.4953858e-16 8.6195477e-16 8.7166527e-16 8.8343539e-16 8.9263592e-16 8.9679212e-16 9.0754048e-16 9.1495604e-16 9.2811690e-16 9.5482871e-16 
43 8.9229296e-16 8.5969321e-16 8.6611644e-16 8.7504192e-16 8.8344589e-16 8.8953365e-16 8.9564274e-16 9.0495612e-16 9.1876229e-16 9.2820529e-16 9.4288072e-16 
44 8.9445825e-16 8.5905361e-16 8.6963199e-16 8.8061533e-16 8.8841764e-16 8.9265037e-16 9.0026880e-16 9.0976284e-16 9.1918904e-16 9.3288665e-16 9.4882787e-16 
45 8.9322209e-16 8.5974721e-16 8.6819757e-16 8.7298911e-16 8.8041487e-16 8.8742716e-16 8.9621880e-16 9.0346966e-16 9.1392610e-16 9.2910353e-16 9.6039300e-16 
46 8.9066875e-16 8.5770850e-16 8.7079293e-16 8.7348863e-16 8.8398919e-16 8.8841771e-16 8.9362766e-16 9.0201180e-16 9.1425942e-16 9.3150343e-16 9.4461802e-16 
47 8.9654287e-16 8.5434546e-16 8.6814457e-16 8.7721319e-16 8.8385111e-16 8.9266181e-16 8.9853142e-16 9.0561712e-16 9.1504413e-16 9.2874432e-16 9.4654148e-16 
48 8.9075893e-16 8.5118076e-16 8.6648597e-16 8.7360626e-16 8.7902653e-16 8.8376206e-16 9.0269115e-16 9.0992290e-16 9.1817890e-16 9.3482408e-16 9.5452368e-16 
49 8.8549742e-16 8.5794053e-16 8.7137608e-16 8.7587468e-16 8.8135970e-16 8.8422130e-16 8.8915804e-16 8.9943065e-16 9.0860096e-16 9.2640329e-16 9.5088133e-16 
50 8.9257789e-16 8.5255660e-16 8.6066367e-16 8.7137917e-16 8.7904576e-16 8.8739096e-16 8.9526446e-16 8.9916920e-16 9.0689855e-16 9.2348112e-16 9.5036303e-16 


==> data/resnorms_1_2_1_4_1_1_20_MSG_W_2__2___level_3.txt <==
1 1.8559250e-01 1.6708226e-01 1.7160989e-01 1.7443465e-01 1.7894577e-01 1.8384156e-01 1.8848073e-01 1.9124884e-01 1.9391042e-01 1.9738824e-01 2.0448960e-01 
2 6.6344562e-02 5.8609200e-02 6.1516788e-02 6.3124958e-02 6.4763647e-02 6.5307151e-02 6.6896562e-02 6.8364113e-02 6.9274037e-02 7.0687463e-02 7.2846693e-02 
3 2.1153057e-02 1.6827866e-02 1.7890114e-02 1.8754643e-02 1.9797528e-02 2.0874652e-02 2.2276807e-02 2.4904313e-02 2.6121710e-02 2.6974238e-02 2.8159062e-02 
4 6.7982627e-03 4.5928852e-03 5.3006685e-03 5.5951327e-03 5.9123718e-03 6.2357020e-03 7.2877858e-03 8.6864477e-03 9.6758977e-03 1.0412940e-02 1.0837339e-02 
5 2.0556079e-03 1.2667189e-03 1.5530615e-03 1.6325129e-03 1.7474646e-03 1.8638880e-03 2.3458173e-03 3.0074898e-03 3.4185235e-03 3.9083303e-03 4.1503726e-03 
6 6.1530069e-04 3.6498017e-04 4.5652523e-04 4.8742862e-04 5.2627239e-04 5.6248456e-04 7.6428842e-04 9.9304643e-04 1.2441805e-03 1.4536174e-03 1.6238672e-03 
7 1.8706199e-04 1.0799988e-04 1.3525212e-04 1.4398701e-04 1.5872662e-04 1.7004150e-04 2.4601547e-04 3.1446807e-04 4.5813588e-04 5.2823328e-04 6.1945828e-04 
8 5.7754349e-05 3.2242049e-05 3.9911380e-05 4.2562329e-05 4.7049728e-05 5.1630869e-05 7.5772403e-05 1.0055821e-04 1.6074293e-04 1.9608492e-04 2.4029773e-04 
9 1.7178876e-05 8.9611975e-06 1.1901887e-05 1.2587910e-05 1.4126195e-05 1.5570227e-05 2.3192440e-05 3.2703794e-05 5.7671675e-05 7.0497626e-05 9.2158985e-05 
10 5.2573311e-06 2.5111452e-06 3.5281925e-06 3.7388822e-06 4.1953282e-06 4.6559451e-06 6.9249099e-06 1.0653252e-05 1.9562306e-05 2.5500041e-05 3.6057783e-05 
11 1.6085238e-06 7.1734286e-07 1.0475943e-06 1.1120324e-06 1.2624340e-06 1.4141604e-06 2.0570211e-06 3.2464462e-06 6.6575025e-06 9.4424080e-06 1.3565817e-05 
12 4.9212623e-07 1.8890777e-07 3.0613069e-07 3.2892160e-07 3.7427827e-07 4.3007136e-07 6.0998153e-07 9.8458028e-07 2.1515480e-06 3.3717379e-06 5.1987546e-06 
13 1.6164136e-07 5.5270886e-08 9.0896483e-08 9.7355716e-08 1.1159347e-07 1.3165766e-07 1.8255480e-07 3.0627716e-07 7.5482485e-07 1.2186242e-06 1.9911740e-06 
14 4.5959882e-08 1.5901456e-08 2.6203337e-08 2.8780856e-08 3.3030208e-08 3.9851398e-08 5.4266548e-08 9.8039821e-08 2.5152892e-07 4.5976791e-07 7.6231708e-07 
15 1.3192027e-08 4.3333510e-09 7.7501184e-09 8.5357349e-09 9.9910251e-09 1.2094342e-08 1.5822456e-08 2.9979417e-08 8.2920945e-08 1.7425946e-07 2.9176638e-07 
16 4.0032791e-09 8.4557803e-10 2.2558176e-09 2.5219302e-09 2.9043030e-09 3.4801211e-09 4.8193825e-09 9.1713669e-09 2.7810604e-08 6.4973901e-08 1.1164505e-07 
17 1.2135807e-09 2.3243623e-10 6.7001524e-10 7.4924749e-10 8.7684511e-10 1.0505974e-09 1.4427976e-09 2.6121434e-09 8.2764801e-09 2.3961996e-08 4.2714313e-08 
18 3.7199919e-10 6.8544295e-11 1.9908138e-10 2.2271924e-10 2.6643182e-10 3.1895945e-10 4.3127652e-10 8.7738354e-10 2.5692623e-09 8.5785160e-09 1.6340233e-08 
19 1.1442207e-10 2.5473508e-11 5.9174193e-11 6.5926405e-11 8.0967274e-11 9.6795303e-11 1.2844617e-10 3.0810207e-10 8.2177287e-10 3.0913698e-09 6.2504750e-09 
20 3.4619875e-11 7.2815066e-12 1.7594079e-11 1.9909786e-11 2.4607450e-11 2.9570145e-11 3.8356107e-11 9.8561405e-11 2.6799889e-10 1.1072883e-09 2.3900061e-09 
21 1.0413592e-11 2.0572844e-12 5.2212065e-12 5.8772549e-12 7.4798175e-12 9.1147401e-12 1.1481423e-11 3.1395054e-11 8.7266948e-11 3.9598123e-10 9.1406702e-10 
22 3.1250294e-12 5.7657986e-13 1.5473459e-12 1.7479220e-12 2.2857197e-12 2.7612044e-12 3.4367035e-12 9.9245536e-12 2.9161927e-11 1.4140214e-10 3.5068453e-10 
23 9.4421592e-13 9.9465188e-14 4.6377353e-13 5.3392531e-13 7.3626988e-13 8.1874735e-13 1.0346130e-12 3.1339562e-12 7.8361797e-12 5.0427712e-11 1.3513835e-10 
24 2.8535364e-13 2.9464135e-14 1.3625081e-13 1.5469697e-13 2.2564171e-13 2.4833732e-13 3.1919153e-13 9.8863317e-13 2.6739134e-12 1.8137234e-11 5.2095748e-11 
25 8.6377007e-14 8.8168792e-15 4.0688652e-14 4.7351307e-14 6.8447384e-14 7.5322982e-14 9.8736742e-14 3.1175640e-13 8.7942130e-13 6.6396074e-12 2.0089248e-11 
26 2.6354998e-14 2.9974984e-15 1.1901139e-14 1.4541806e-14 2.0465304e-14 2.3036823e-14 2.9495280e-14 9.8282010e-14 3.0929318e-13 2.4301660e-12 7.7214376e-12 
27 8.0489172e-15 1.3271312e-15 3.7747036e-15 4.2921023e-15 6.0878482e-15 7.0472394e-15 9.2157775e-15 2.7106600e-14 8.9466997e-14 8.8976875e-13 2.9310358e-12 
28 2.7465606e-15 9.1640177e-16 1.4577858e-15 1.6683508e-15 2.0924777e-15 2.4269599e-15 2.9375252e-15 6.7158237e-15 2.9943316e-14 3.2551885e-13 1.1146222e-12 
29 1.2564274e-15 9.0939827e-16 9.6699593e-16 1.0263787e-15 1.1060714e-15 1.1672207e-15 1.3930456e-15 2.3545476e-15 1.0383886e-14 1.1910480e-13 4.2342369e-13 
30 9.6191993e-16 8.7539622e-16 8.9111969e-16 9.0281140e-16 9.2291240e-16 9.4016637e-16 9.9084904e-16 1.0697787e-15 3.1111539e-15 4.3680073e-14 1.5132693e-13 
31 9.1834150e-16 8.6165703e-16 8.7438511e-16 8.8349491e-16 8.9317127e-16 9.0742416e-16 9.2550717e-16 9.4953671e-16 1.4509117e-15 1.5812602e-14 5.4409188e-14 
32 9.2360779e-16 8.6386121e-16 8.7728592e-16 8.8790496e-16 8.9797713e-16 9.1321113e-16 9.3385156e-16 9.6974257e-16 1.0125785e-15 5.8440888e-15 2.0718097e-14 
33 9.1729244e-16 8.6167263e-16 8.7321371e-16 8.8569966e-16 8.9391170e-16 9.0208414e-16 9.2317945e-16 9.4332043e-16 9.7417474e-16 2.3028497e-15 7.7624530e-15 
34 9.1717845e-16 8.6279805e-16 8.7994408e-16 8.9224198e-16 9.0454966e-16 9.1230192e-16 9.2747019e-16 9.4451190e-16 9.8170190e-16 1.2666441e-15 3.1250815e-15 
35 9.0137589e-16 8.5332217e-16 8.6957258e-16 8.8036548e-16 8.8870921e-16 8.9737809e-16 9.0581777e-16 9.2930671e-16 9.5480003e-16 1.0277394e-15 1.4653129e-15 
36 9.0420229e-16 8.5821058e-16 8.7405788e-16 8.8090787e-16 8.8796273e-16 8.9822629e-16 9.1501486e-16 9.3204646e-16 9.4943470e-16 9.7751368e-16 1.0391017e-15 
37 9.0243863e-16 8.5655046e-16 8.6694292e-16 8.7756081e-16 8.9067301e-16 8.9879140e-16 9.1287378e-16 9.2341182e-16 9.3207093e-16 9.5433911e-16 9.8937349e-16 
38 9.0817800e-16 8.6155501e-16 8.6910331e-16 8.7882913e-16 8.9469715e-16 9.0492063e-16 9.1303923e-16 9.2539892e-16 9.4885614e-16 9.6418240e-16 9.8740387e-16 
39 9.0052657e-16 8.5460506e-16 8.6356201e-16 8.7565637e-16 8.8230805e-16 8.9722486e-16 9.0189112e-16 9.1410426e-16 9.2367556e-16 9.4364840e-16 9.8293538e-16 
40 8.9500085e-16 8.5528745e-16 8.6320955e-16 8.7041188e-16 8.7928095e-16 8.8753634e-16 8.9906994e-16 9.0846210e-16 9.2035065e-16 9.3415652e-16 9.6283452e-16 
41 8.9245926e-16 8.4774624e-16 8.6077836e-16 8.7262611e-16 8.8243662e-16 8.8776001e-16 8.9545363e-16 9.0671970e-16 9.1723674e-16 9.3367973e-16 9.5062824e-16 
42 8.8855529e-16 8.5273908e-16 8.6263594e-16 8.6995500e-16 8.7879002e-16 8.8477907e-16 8.9338243e-16 9.1173392e-16 9.2615831e-16 9.3992941e-16 9.6006653e-16 
43 9.0176405e-16 8.5148140e-16 8.6592203e-16 8.7116560e-16 8.7963808e-16 8.9093934e-16 9.0621645e-16 9.1771987e-16 9.3040449e-16 9.4558715e-16 9.5954907e-16 
44 8.9008858e-16 8.5123784e-16 8.6217834e-16 8.6905158e-16 8.7447725e-16 8.8584149e-16 8.9804214e-16 9.0734581e-16 9.2154725e-16 9.3432465e-16 9.4711772e-16 
45 8.9664566e-16 8.5478609e-16 8.6627186e-16 8.8043903e-16 8.8907003e-16 8.9514573e-16 8.9963140e-16 9.1057443e-16 9.2219524e-16 9.3236402e-16 9.5389290e-16 
46 8.8842719e-16 8.4557023e-16 8.5731332e-16 8.7079486e-16 8.7616695e-16 8.8292930e-16 8.9226916e-16 9.0118660e-16 9.1286011e-16 9.3721997e-16 9.6899341e-16 
47 8.9816202e-16 8.5353716e-16 8.6515210e-16 8.7444802e-16 8.8356549e-16 8.9125554e-16 9.0567986e-16 9.1585864e-16 9.2432726e-16 9.3318889e-16 9.5734139e-16 
48 8.9540406e-16 8.5036097e-16 8.6443134e-16 8.7727546e-16 8.8483560e-16 8.9404674e-16 8.9697865e-16 9.1359443e-16 9.3104728e-16 9.4893257e-16 9.6265710e-16 
49 8.9422805e-16 8.5082136e-16 8.6570690e-16 8.7387548e-16 8.8255227e-16 8.9082650e-16 8.9877520e-16 9.0405377e-16 9.2725465e-16 9.4497425e-16 9.6020971e-16 
50 8.9195244e-16 8.4669088e-16 8.5834511e-16 8.7004288e-16 8.7567109e-16 8.8679447e-16 8.9529757e-16 9.0560729e-16 9.1449659e-16 9.3749407e-16 9.5388402e-16 


==> data/resnorms_1_2_1_4_1_1_30_MG_W_2__2___level_3.txt <==
1 2.3797420e-01 2.2408912e-01 2.3049395e-01 2.3325280e-01 2.3545951e-01 2.3678346e-01 2.3945371e-01 2.4208070e-01 2.4389168e-01 2.4699594e-01 2.5324736e-01 
2 7.4995895e-02 6.7872262e-02 7.0533754e-02 7.2322135e-02 7.3452906e-02 7.4564928e-02 7.5851567e-02 7.7116420e-02 7.8520757e-02 8.0606246e-02 8.3128924e-02 
3 2.1220956e-02 1.5200875e-02 1.7381652e-02 1.8466250e-02 1.9618219e-02 2.0851857e-02 2.1620394e-02 2.2302705e-02 2.3159052e-02 2.3794831e-02 2.4521141e-02 
4 4.0468860e-03 1.5384923e-03 1.7330920e-03 2.7217166e-03 3.2129836e-03 3.8098996e-03 4.3843510e-03 5.4425149e-03 6.1386030e-03 6.7811321e-03 7.3116552e-03 
5 4.0570043e-04 1.2833924e-04 1.5630453e-04 2.4257980e-04 2.8263927e-04 3.5620766e-04 5.1031149e-04 8.9870386e-04 1.2636287e-03 1.5659351e-03 1.9281431e-03 
6 3.4947740e-05 1.0566571e-05 1.3924819e-05 1.9072458e-05 2.3414975e-05 3.1731094e-05 4.7847639e-05 8.8639923e-05 1.6089990e-04 2.5860005e-04 4.2556969e-04 
7 2.9221368e-06 9.0013577e-07 1.1899674e-06 1.4857692e-06 2.0207211e-06 2.7414362e-06 3.6730883e-06 6.7322595e-06 1.2948314e-05 2.4304714e-05 7.0040502e-05 
8 2.6528317e-07 8.0420850e-08 1.0447014e-07 1.4390550e-07 1.7500568e-07 2.4070956e-07 2.9977109e-07 5.7034803e-07 1.0055577e-06 2.0891061e-06 7.8142273e-06 
9 2.6253236e-08 7.1884992e-09 1.0393528e-08 1.3234668e-08 1.7781490e-08 2.2254936e-08 3.0767105e-08 5.1576206e-08 8.5820652e-08 1.8877545e-07 6.3358070e-07 
10 2.6014030e-09 6.5855167e-10 1.0355351e-09 1.3260862e-09 1.8233747e-09 2.2141174e-09 3.3561844e-09 5.0110719e-09 8.3044492e-09 1.7416948e-08 5.1008700e-08 
11 2.9220673e-10 6.2440522e-11 9.6198948e-11 1.3717220e-10 1.9197657e-10 2.3202726e-10 3.5159657e-10 5.5228600e-10 7.1150866e-10 1.7442934e-09 4.1887816e-09 
12 3.3526625e-11 6.1281540e-12 1.0056205e-11 1.4102540e-11 1.8553818e-11 2.3890922e-11 3.6524323e-11 5.4491236e-11 7.4039115e-11 1.8549528e-10 3.7313344e-10 
13 3.5724869e-12 6.0009472e-13 1.0045875e-12 1.5230326e-12 2.0663036e-12 2.5478174e-12 4.0289750e-12 5.9174621e-12 8.7218412e-12 1.7822227e-11 3.6656179e-11 
14 3.4042153e-13 6.3451023e-14 1.0195010e-13 1.5907799e-13 2.2333629e-13 2.7304056e-13 4.4978293e-13 6.2966320e-13 9.6147395e-13 1.8123013e-12 4.2771287e-12 
15 3.4607323e-14 6.5566397e-15 1.0725201e-14 1.6387054e-14 2.4524838e-14 3.1162947e-14 4.6398933e-14 7.1629172e-14 1.1481784e-13 1.9960885e-13 4.3203029e-13 
16 3.8576500e-15 1.1371207e-15 1.5322988e-15 1.9340784e-15 2.8379845e-15 3.6050807e-15 4.8068536e-15 7.8516615e-15 1.3064893e-14 2.0662415e-14 4.4777397e-14 
17 1.0354633e-15 8.9449908e-16 9.1671667e-16 9.3685632e-16 9.5574937e-16 1.0073669e-15 1.0705287e-15 1.3183581e-15 1.8204586e-15 2.7899784e-15 4.8576604e-15 
18 9.2000004e-16 8.6748559e-16 8.7804444e-16 8.8713404e-16 8.9873088e-16 9.0925214e-16 9.2568242e-16 9.4559177e-16 9.5907116e-16 9.9736897e-16 1.1136009e-15 
19 9.0904677e-16 8.6735809e-16 8.7523039e-16 8.8390362e-16 8.9600968e-16 9.0550212e-16 9.1070103e-16 9.1604744e-16 9.3144798e-16 9.4275459e-16 1.0132641e-15 
20 9.0022752e-16 8.5784951e-16 8.6723634e-16 8.7317183e-16 8.8242140e-16 8.9355662e-16 9.0727418e-16 9.1420251e-16 9.1945162e-16 9.3256738e-16 9.5593162e-16 
21 9.0247845e-16 8.6582844e-16 8.7163602e-16 8.7861779e-16 8.8907213e-16 8.9770329e-16 9.0755718e-16 9.1632669e-16 9.2662844e-16 9.4129217e-16 9.6024178e-16 
22 8.9245840e-16 8.6139311e-16 8.6967845e-16 8.7876544e-16 8.8318070e-16 8.8756873e-16 8.9641345e-16 9.0666923e-16 9.1467789e-16 9.3232767e-16 9.7344104e-16 
23 8.9644962e-16 8.5300641e-16 8.7032517e-16 8.7692424e-16 8.8140470e-16 8.8897340e-16 8.9810075e-16 9.0525988e-16 9.1203097e-16 9.2084433e-16 9.3851079e-16 
24 8.9455932e-16 8.6198403e-16 8.6997977e-16 8.7949121e-16 8.8610156e-16 8.9107257e-16 8.9729201e-16 9.0816143e-16 9.1422165e-16 9.2816538e-16 9.4239099e-16 
25 8.9817155e-16 8.5841440e-16 8.7084821e-16 8.7805512e-16 8.8381347e-16 8.9244562e-16 8.9999683e-16 9.0640841e-16 9.1297954e-16 9.2870462e-16 9.5236855e-16 
26 8.9602466e-16 8.5938791e-16 8.7088045e-16 8.8219552e-16 8.8906443e-16 8.9224294e-16 8.9828330e-16 9.0832852e-16 9.1508969e-16 9.2367754e-16 9.3834523e-16 
27 8.9800768e-16 8.6533384e-16 8.7351235e-16 8.8034500e-16 8.8623770e-16 8.9237778e-16 9.0398377e-16 9.0960736e-16 9.2233874e-16 9.3102981e-16 9.4527854e-16 
28 8.9767905e-16 8.6394704e-16 8.7404603e-16 8.8059694e-16 8.8783827e-16 8.9356384e-16 9.0268621e-16 9.1025936e-16 9.2242327e-16 9.2860830e-16 9.4768175e-16 
29 8.9743409e-16 8.6044261e-16 8.7147437e-16 8.7786434e-16 8.8372182e-16 8.9400356e-16 9.0086392e-16 9.0777337e-16 9.1782509e-16 9.3437777e-16 9.5021817e-16 
30 8.9088171e-16 8.6072414e-16 8.7349529e-16 8.7908758e-16 8.8263904e-16 8.8798280e-16 8.9516303e-16 9.0431257e-16 9.1119104e-16 9.2182985e-16 9.3534355e-16 
31 8.9312978e-16 8.5941261e-16 8.6905604e-16 8.7500240e-16 8.7920027e-16 8.8396075e-16 8.9685161e-16 9.0278488e-16 9.1520411e-16 9.3073507e-16 9.5411816e-16 
32 8.9252771e-16 8.5834663e-16 8.6818097e-16 8.7760786e-16 8.8270476e-16 8.8997616e-16 8.9462753e-16 9.0045699e-16 9.1239119e-16 9.2575906e-16 9.4619697e-16 
33 8.8820515e-16 8.5968780e-16 8.6745868e-16 8.7294028e-16 8.7862213e-16 8.8514176e-16 8.9340922e-16 8.9904259e-16 9.1326087e-16 9.3020584e-16 9.4895288e-16 
34 8.9920680e-16 8.6118031e-16 8.7078860e-16 8.7697334e-16 8.8452429e-16 8.9376575e-16 9.0224449e-16 9.1347434e-16 9.3067349e-16 9.4035644e-16 9.6521666e-16 
35 8.9952957e-16 8.5563520e-16 8.6720131e-16 8.7378269e-16 8.8232937e-16 8.9527032e-16 9.0724130e-16 9.1193885e-16 9.2608382e-16 9.3498416e-16 9.4548455e-16 
36 8.9969489e-16 8.6388954e-16 8.7064935e-16 8.8062109e-16 8.9097527e-16 8.9725231e-16 9.0863434e-16 9.1687435e-16 9.2182386e-16 9.3363607e-16 9.5497918e-16 
37 8.9827715e-16 8.6252680e-16 8.7447524e-16 8.8265303e-16 8.8741210e-16 8.9528705e-16 9.0139879e-16 9.0850684e-16 9.1522267e-16 9.3478474e-16 9.4949230e-16 
38 8.9224135e-16 8.5456217e-16 8.6385567e-16 8.7188152e-16 8.7950884e-16 8.8976188e-16 8.9604888e-16 9.0278067e-16 9.1028591e-16 9.1806868e-16 9.3444292e-16 
39 8.9939805e-16 8.6274939e-16 8.7256298e-16 8.8530688e-16 8.9116794e-16 8.9526437e-16 9.0066338e-16 9.0453261e-16 9.1307138e-16 9.2748560e-16 9.4067693e-16 
40 8.9920860e-16 8.5756476e-16 8.6728422e-16 8.7483122e-16 8.8627560e-16 8.9563257e-16 9.0548642e-16 9.1178601e-16 9.1613970e-16 9.2575629e-16 9.4777319e-16 
41 8.9331976e-16 8.5977346e-16 8.7004114e-16 8.7545797e-16 8.8189326e-16 8.9053582e-16 8.9509239e-16 9.0415639e-16 9.0978968e-16 9.1763370e-16 9.5090150e-16 
42 8.9439177e-16 8.5966503e-16 8.6816474e-16 8.7675401e-16 8.8254995e-16 8.9131350e-16 8.9953875e-16 9.0373607e-16 9.1628528e-16 9.2240391e-16 9.4142074e-16 
43 8.9658761e-16 8.6510035e-16 8.7456487e-16 8.8145766e-16 8.8564213e-16 8.9330115e-16 8.9817088e-16 9.0335847e-16 9.1491313e-16 9.2935152e-16 9.4151387e-16 
44 8.9836919e-16 8.6170027e-16 8.7067899e-16 8.7836916e-16 8.8793450e-16 8.9633220e-16 9.0229034e-16 9.0896653e-16 9.1815324e-16 9.3822030e-16 9.5649624e-16 
45 9.0445609e-16 8.6547701e-16 8.7245267e-16 8.8545989e-16 8.9291989e-16 9.0071714e-16 9.0804113e-16 9.1601505e-16 9.2775412e-16 9.3278880e-16 9.4821646e-16 
46 8.9229784e-16 8.6343620e-16 8.7060728e-16 8.7941983e-16 8.8455652e-16 8.8996006e-16 8.9488308e-16 9.0304769e-16 9.1177759e-16 9.2540732e-16 9.4319872e-16 
47 8.9359229e-16 8.6149709e-16 8.7194289e-16 8.7916223e-16 8.8736572e-16 8.9198107e-16 8.9693196e-16 9.0592967e-16 9.1584988e-16 9.2539470e-16 9.4540890e-16 
48 8.9397268e-16 8.5698713e-16 8.6588962e-16 8.7460053e-16 8.8688524e-16 8.9027414e-16 9.0050866e-16 9.1101993e-16 9.1748576e-16 9.2711266e-16 9.3986271e-16 
49 8.9021388e-16 8.6019241e-16 8.7020334e-16 8.7518704e-16 8.7918524e-16 8.8702865e-16 8.9388667e-16 9.0287768e-16 9.0640056e-16 9.2018331e-16 9.3405443e-16 
50 8.9403619e-16 8.5151263e-16 8.6630808e-16 8.7797073e-16 8.8340307e-16 8.8950913e-16 8.9736266e-16 9.0900603e-16 9.1650567e-16 9.3066563e-16 9.4741783e-16 


==> data/resnorms_1_2_1_4_1_1_30_MSG_W_2__2___level_3.txt <==
1 1.8559250e-01 1.6708226e-01 1.7160989e-01 1.7443465e-01 1.7894577e-01 1.8384156e-01 1.8848073e-01 1.9124884e-01 1.9391042e-01 1.9738824e-01 2.0448960e-01 
2 6.6344562e-02 5.8609200e-02 6.1516788e-02 6.3124958e-02 6.4763647e-02 6.5307151e-02 6.6896562e-02 6.8364113e-02 6.9274037e-02 7.0687463e-02 7.2846693e-02 
3 2.1153057e-02 1.6827866e-02 1.7890114e-02 1.8754643e-02 1.9797528e-02 2.0874652e-02 2.2276807e-02 2.4904313e-02 2.6121710e-02 2.6974238e-02 2.8159062e-02 
4 6.7982627e-03 4.5928852e-03 5.3006685e-03 5.5951327e-03 5.9123718e-03 6.2357020e-03 7.2877858e-03 8.6864477e-03 9.6758977e-03 1.0412940e-02 1.0837339e-02 
5 2.0556079e-03 1.2667189e-03 1.5530615e-03 1.6325129e-03 1.7474646e-03 1.8638880e-03 2.3458173e-03 3.0074898e-03 3.4185235e-03 3.9083303e-03 4.1503726e-03 
6 6.1530069e-04 3.6498017e-04 4.5652523e-04 4.8742862e-04 5.2627239e-04 5.6248456e-04 7.6428842e-04 9.9304643e-04 1.2441805e-03 1.4536174e-03 1.6238672e-03 
7 1.8706199e-04 1.0799988e-04 1.3525212e-04 1.4398701e-04 1.5872662e-04 1.7004150e-04 2.4601547e-04 3.1446807e-04 4.5813588e-04 5.2823328e-04 6.1945828e-04 
8 5.7754349e-05 3.2242049e-05 3.9911380e-05 4.2562329e-05 4.7049728e-05 5.1630869e-05 7.5772403e-05 1.0055821e-04 1.6074293e-04 1.9608492e-04 2.4029773e-04 
9 1.7178876e-05 8.9611975e-06 1.1901887e-05 1.2587910e-05 1.4126195e-05 1.5570227e-05 2.3192440e-05 3.2703794e-05 5.7671675e-05 7.0497626e-05 9.2158985e-05 
10 5.2573311e-06 2.5111452e-06 3.5281925e-06 3.7388822e-06 4.1953282e-06 4.6559451e-06 6.9249099e-06 1.0653252e-05 1.9562306e-05 2.5500041e-05 3.6057783e-05 
11 1.6085238e-06 7.1734286e-07 1.0475943e-06 1.1120324e-06 1.2624340e-06 1.4141604e-06 2.0570211e-06 3.2464462e-06 6.6575025e-06 9.4424080e-06 1.3565817e-05 
12 4.9212623e-07 1.8890777e-07 3.0613069e-07 3.2892160e-07 3.7427827e-07 4.3007136e-07 6.0998153e-07 9.8458028e-07 2.1515480e-06 3.3717379e-06 5.1987546e-06 
13 1.6164136e-07 5.5270886e-08 9.0896483e-08 9.7355716e-08 1.1159347e-07 1.3165766e-07 1.8255480e-07 3.0627716e-07 7.5482485e-07 1.2186242e-06 1.9911740e-06 
14 4.5959882e-08 1.5901456e-08 2.6203337e-08 2.8780857e-08 3.3030207e-08 3.9851398e-08 5.4266548e-08 9.8039821e-08 2.5152892e-07 4.5976791e-07 7.6231708e-07 
15 1.3192027e-08 4.3333510e-09 7.7501185e-09 8.5357350e-09 9.9910250e-09 1.2094341e-08 1.5822456e-08 2.9979416e-08 8.2920945e-08 1.7425946e-07 2.9176638e-07 
16 4.0032792e-09 8.4557813e-10 2.2558178e-09 2.5219302e-09 2.9043030e-09 3.4801210e-09 4.8193827e-09 9.1713669e-09 2.7810603e-08 6.4973901e-08 1.1164505e-07 
17 1.2135806e-09 2.3243631e-10 6.7001516e-10 7.4924774e-10 8.7684509e-10 1.0505979e-09 1.4427973e-09 2.6121433e-09 8.2764798e-09 2.3961996e-08 4.2714313e-08 
18 3.7199926e-10 6.8544209e-11 1.9908136e-10 2.2271931e-10 2.6643184e-10 3.1895939e-10 4.3127655e-10 8.7738364e-10 2.5692624e-09 8.5785161e-09 1.6340233e-08 
19 1.1442208e-10 2.5473777e-11 5.9174189e-11 6.5926542e-11 8.0967320e-11 9.6795324e-11 1.2844610e-10 3.0810204e-10 8.2177295e-10 3.0913699e-09 6.2504749e-09 
20 3.4619741e-11 7.2814768e-12 1.7594073e-11 1.9909783e-11 2.4607572e-11 2.9570110e-11 3.8356265e-11 9.8561343e-11 2.6799897e-10 1.1072885e-09 2.3900064e-09 
21 1.0413556e-11 2.0570087e-12 5.2211296e-12 5.8774405e-12 7.4795926e-12 9.1150557e-12 1.1481551e-11 3.1395066e-11 8.7266859e-11 3.9598108e-10 9.1406713e-10 
22 3.1249143e-12 5.7698279e-13 1.5475629e-12 1.7478211e-12 2.2856107e-12 2.7609978e-12 3.4364275e-12 9.9245560e-12 2.9161763e-11 1.4140238e-10 3.5068441e-10 
23 9.4424478e-13 9.9386484e-14 4.6356277e-13 5.3390681e-13 7.3632030e-13 8.1874957e-13 1.0344618e-12 3.1340490e-12 7.8360634e-12 5.0427477e-11 1.3513849e-10 
24 2.8541830e-13 3.0396296e-14 1.3610464e-13 1.5463777e-13 2.2569343e-13 2.4824053e-13 3.1948279e-13 9.8871158e-13 2.6739415e-12 1.8137262e-11 5.2095885e-11 
25 8.6386358e-14 8.3675569e-15 4.0677778e-14 4.7048909e-14 6.8269079e-14 7.5506630e-14 9.8511914e-14 3.1168881e-13 8.7942539e-13 6.6394522e-12 2.0089195e-11 
26 2.6426709e-14 2.7862730e-15 1.2206147e-14 1.4543092e-14 2.0569381e-14 2.3092587e-14 2.9698048e-14 9.8056101e-14 3.0915433e-13 2.4303355e-12 7.7214907e-12 
27 8.2252523e-15 1.1110223e-15 3.5650917e-15 4.2982665e-15 6.0512574e-15 7.1155279e-15 9.0842521e-15 2.6893686e-14 8.9453488e-14 8.8976416e-13 2.9310792e-12 
28 2.6020164e-15 9.5208583e-16 1.4065892e-15 1.7227183e-15 2.0830563e-15 2.4694627e-15 2.9758527e-15 6.6839344e-15 3.0000645e-14 3.2552305e-13 1.1145728e-12 
29 1.2461373e-15 9.1399818e-16 9.5275475e-16 9.9504559e-16 1.0857424e-15 1.1797483e-15 1.3489336e-15 2.1737493e-15 1.0396836e-14 1.1893642e-13 4.2343105e-13 
30 9.6909674e-16 8.6540443e-16 8.8402023e-16 8.9508946e-16 9.0718337e-16 9.2016501e-16 9.9828700e-16 1.0773201e-15 3.1050546e-15 4.3612206e-14 1.5119010e-13 
31 9.2625327e-16 8.5566010e-16 8.7567355e-16 8.8879844e-16 9.0137625e-16 9.1361477e-16 9.3466075e-16 9.5576300e-16 1.4522599e-15 1.5936179e-14 5.4210533e-14 
32 9.2018063e-16 8.6200281e-16 8.6996341e-16 8.7938461e-16 8.9528634e-16 9.1329506e-16 9.2704985e-16 9.6117793e-16 1.0584848e-15 5.9047871e-15 2.0588393e-14 
33 9.1283092e-16 8.6203080e-16 8.6981237e-16 8.8265687e-16 8.9352172e-16 9.0409462e-16 9.1938605e-16 9.4866919e-16 9.8940417e-16 2.4230785e-15 7.7915400e-15 
34 9.1313291e-16 8.5916187e-16 8.7627746e-16 8.8856133e-16 8.9807517e-16 9.0887226e-16 9.1860261e-16 9.4240846e-16 9.7505222e-16 1.2281190e-15 3.2777514e-15 
35 9.0838098e-16 8.5848094e-16 8.6684628e-16 8.7738369e-16 8.9438899e-16 9.0458180e-16 9.1550322e-16 9.3479046e-16 9.4846453e-16 1.0240390e-15 1.4710013e-15 
36 9.0733494e-16 8.5757745e-16 8.6739522e-16 8.8068706e-16 8.8798692e-16 9.0206386e-16 9.0981028e-16 9.3523757e-16 9.4905393e-16 9.7725973e-16 1.1366650e-15 
37 9.0182151e-16 8.6314052e-16 8.7254954e-16 8.8019178e-16 8.9023625e-16 8.9801808e-16 9.0538409e-16 9.1680320e-16 9.2690207e-16 9.5090083e-16 1.0024787e-15 
38 9.0552268e-16 8.5421905e-16 8.6994212e-16 8.8417833e-16 8.9328460e-16 9.0391289e-16 9.0854875e-16 9.2370301e-16 9.4194152e-16 9.5514749e-16 9.7891587e-16 
39 8.9629271e-16 8.5331093e-16 8.6545328e-16 8.7461037e-16 8.8260953e-16 8.8936374e-16 9.0602385e-16 9.1695925e-16 9.2634938e-16 9.3698914e-16 9.5472016e-16 
40 8.9355820e-16 8.5539945e-16 8.6281636e-16 8.6880785e-16 8.7857796e-16 8.9178965e-16 8.9861934e-16 9.0435360e-16 9.1745301e-16 9.4451889e-16 9.6120203e-16 
41 8.9395727e-16 8.5300504e-16 8.6049359e-16 8.6699872e-16 8.7839515e-16 8.9160772e-16 8.9707352e-16 9.1014445e-16 9.1998300e-16 9.2879920e-16 9.4213777e-16 
42 9.0095408e-16 8.5396017e-16 8.6328931e-16 8.7855503e-16 8.8992704e-16 8.9530090e-16 9.0455991e-16 9.1451460e-16 9.2419696e-16 9.3307454e-16 9.6207279e-16 
43 8.9190208e-16 8.5547147e-16 8.6544828e-16 8.7326360e-16 8.8090229e-16 8.8893325e-16 8.9358104e-16 9.0634262e-16 9.1644964e-16 9.3082910e-16 9.4378351e-16 
44 8.9999684e-16 8.5182398e-16 8.6642282e-16 8.7898235e-16 8.8930326e-16 8.9616570e-16 9.0631395e-16 9.1526197e-16 9.2138484e-16 9.3549250e-16 9.5452160e-16 
45 8.9571806e-16 8.5401586e-16 8.6390661e-16 8.7031845e-16 8.8183098e-16 8.9177425e-16 8.9746718e-16 9.0552493e-16 9.1553067e-16 9.2911696e-16 9.4553065e-16 
46 8.9161784e-16 8.5093112e-16 8.5949857e-16 8.7104257e-16 8.7970205e-16 8.8765656e-16 8.9424805e-16 9.0577328e-16 9.1714195e-16 9.4462600e-16 9.6060398e-16 
47 8.9895966e-16 8.6018326e-16 8.6794565e-16 8.7484867e-16 8.8719318e-16 8.9469887e-16 9.0093695e-16 9.0890951e-16 9.1948483e-16 9.3117841e-16 9.5585042e-16 
48 8.9426604e-16 8.5808598e-16 8.6624995e-16 8.7246885e-16 8.8182348e-16 8.8955539e-16 8.9767465e-16 9.0793459e-16 9.2635891e-16 9.3583937e-16 9.5793228e-16 
49 8.9125230e-16 8.5037593e-16 8.6426461e-16 8.7372955e-16 8.8036988e-16 8.8976490e-16 8.9390520e-16 9.0625267e-16 9.2202293e-16 9.4350611e-16 9.6454276e-16 
50 8.9624481e-16 8.5693340e-16 8.6762691e-16 8.7467986e-16 8.8004314e-16 8.9067917e-16 8.9832154e-16 9.0501141e-16 9.1204304e-16 9.3726314e-16 9.5297575e-16 


==> data/resnorms_1_2_1_4_1_2_0_MG_W_2__2___level_3.txt <==
1 2.9932483e-01 2.7877937e-01 2.8511924e-01 2.9124765e-01 2.9384565e-01 2.9701442e-01 3.0072165e-01 3.0275931e-01 3.0446272e-01 3.0822741e-01 3.1492405e-01 
2 8.6397164e-02 8.0475736e-02 8.2486231e-02 8.3941356e-02 8.4993297e-02 8.5968811e-02 8.6916228e-02 8.9150805e-02 9.1046753e-02 9.3225737e-02 9.5778995e-02 
3 2.3547590e-02 1.5080667e-02 1.8990490e-02 2.1076158e-02 2.2524964e-02 2.3289344e-02 2.4076519e-02 2.5309506e-02 2.5765865e-02 2.6483844e-02 2.7798280e-02 
4 5.5570531e-03 1.4399279e-03 1.9287555e-03 2.8374056e-03 4.1308125e-03 5.2735796e-03 5.8492517e-03 6.4846459e-03 6.9928673e-03 7.6684937e-03 8.0765898e-03 
5 8.5165743e-04 1.4598138e-04 1.8824970e-04 2.7847255e-04 4.0816371e-04 7.1214378e-04 9.5772726e-04 1.2992758e-03 1.6592435e-03 2.0272788e-03 2.2868482e-03 
6 7.7268272e-05 1.5191098e-05 1.7885242e-05 2.8982992e-05 3.7599009e-05 6.1716777e-05 9.4619126e-05 1.3959754e-04 2.6529276e-04 4.3730359e-04 5.9629356e-04 
7 6.5117189e-06 1.5905016e-06 2.0031207e-06 3.1789791e-06 4.1098386e-06 5.7468576e-06 7.8865879e-06 1.2042433e-05 3.5802123e-05 5.9687670e-05 1.4694224e-04 
8 6.6566589e-07 1.7951413e-07 2.4524541e-07 3.4069120e-07 4.3614815e-07 5.9894630e-07 8.0251154e-07 1.2002735e-06 3.3055008e-06 6.4038375e-06 3.2020828e-05 
9 7.4467628e-08 2.1831227e-08 3.0947770e-08 4.0971211e-08 4.8645156e-08 6.0344171e-08 9.3890507e-08 1.2906951e-07 2.8954656e-07 6.1928428e-07 6.1431160e-06 
10 8.5593029e-09 2.9498445e-09 4.1102686e-09 5.0360084e-09 5.8179474e-09 7.3069882e-09 1.1815702e-08 1.6985513e-08 2.9370950e-08 6.4200632e-08 7.5158336e-07 
11 1.2867483e-09 4.0543597e-10 5.1362219e-10 6.6811458e-10 7.6306277e-10 9.8039677e-10 1.4741687e-09 2.0763508e-09 3.3047855e-09 6.9485271e-09 7.2573088e-08 
12 1.6181999e-10 5.0623190e-11 6.4210190e-11 8.9698276e-11 1.0612426e-10 1.3789692e-10 2.0837820e-10 2.4762016e-10 5.0068853e-10 9.9184733e-10 8.3648540e-09 
13 2.2735309e-11 6.6922130e-12 9.2209283e-12 1.2021300e-11 1.5297573e-11 2.0426135e-11 2.9163391e-11 3.5678272e-11 7.3824925e-11 1.1465383e-10 8.7677667e-10 
14 3.3599142e-12 8.6283199e-13 1.3014768e-12 1.6755353e-12 2.2394915e-12 2.9340493e-12 3.8807353e-12 5.2959576e-12 1.0113203e-11 1.8364880e-11 6.8107416e-11 
15 4.9609682e-13 1.0592929e-13 1.6454391e-13 2.4153287e-13 2.9884288e-13 4.2966277e-13 5.5828278e-13 7.8385855e-13 1.3980414e-12 2.4807856e-12 7.9940073e-12 
16 6.9042550e-14 1.3096553e-14 2.2517156e-14 3.3399243e-14 4.4744063e-14 5.8675160e-14 8.7690513e-14 1.2706421e-13 2.1199718e-13 3.5033155e-13 9.5863236e-13 
17 1.1328293e-14 1.9411354e-15 3.3206090e-15 4.8013162e-15 6.7192052e-15 9.2006148e-15 1.2221932e-14 2.0078965e-14 3.1544550e-14 5.3896721e-14 1.3591866e-13 
18 1.9755630e-15 9.7294139e-16 1.0688444e-15 1.1759706e-15 1.3697907e-15 1.6043206e-15 2.1773990e-15 3.2021965e-15 5.1776029e-15 9.0200689e-15 1.7019085e-14 
19 9.9701183e-16 8.9471626e-16 9.1389975e-16 9.2921129e-16 9.5467308e-16 9.8587489e-16 1.0263270e-15 1.0831827e-15 1.2719432e-15 1.7221287e-15 3.0059490e-15 
20 9.2675663e-16 8.8072825e-16 8.9345572e-16 9.0656309e-16 9.1525319e-16 9.2064612e-16 9.2986596e-16 9.4485064e-16 9.6378161e-16 1.0011557e-15 1.1832218e-15 
21 9.0999719e-16 8.6826801e-16 8.7718543e-16 8.8404720e-16 8.9477992e-16 9.0144900e-16 9.1408193e-16 9.2420565e-16 9.4102832e-16 9.5936206e-16 1.0431416e-15 
22 9.0948617e-16 8.7605119e-16 8.8670031e-16 8.9476860e-16 9.0051188e-16 9.0591478e-16 9.1728615e-16 9.3078702e-16 9.4997547e-16 9.6582559e-16 1.0104343e-15 
23 9.0213726e-16 8.6422476e-16 8.7759030e-16 8.8334881e-16 8.9133165e-16 8.9773340e-16 9.0546029e-16 9.1539175e-16 9.2403701e-16 9.4628207e-16 9.9221450e-16 
24 9.0121080e-16 8.6339859e-16 8.7495536e-16 8.8176357e-16 8.9402039e-16 8.9943501e-16 9.0342373e-16 9.0951856e-16 9.2013779e-16 9.3869247e-16 9.6860582e-16 
25 9.0681494e-16 8.6733425e-16 8.7870350e-16 8.9149631e-16 8.9613744e-16 9.0097163e-16 9.1347719e-16 9.2217719e-16 9.2837205e-16 9.4085766e-16 9.7863264e-16 
26 9.0910293e-16 8.6720039e-16 8.7862909e-16 8.8385710e-16 8.9354582e-16 9.0577381e-16 9.1236150e-16 9.2957004e-16 9.3690940e-16 9.6037500e-16 9.9119094e-16 
27 9.1139478e-16 8.6738302e-16 8.8172235e-16 8.9094729e-16 8.9812191e-16 9.0689301e-16 9.1489037e-16 9.2608427e-16 9.3796977e-16 9.5301544e-16 9.8037098e-16 
28 9.1518280e-16 8.6743146e-16 8.8108814e-16 8.8947610e-16 9.0150262e-16 9.1151015e-16 9.2027164e-16 9.3424435e-16 9.4197838e-16 9.5872547e-16 9.8177091e-16 
29 9.0235817e-16 8.5990992e-16 8.6953054e-16 8.8458854e-16 8.9235096e-16 8.9877225e-16 9.0701805e-16 9.1708007e-16 9.2891033e-16 9.3838616e-16 9.5530593e-16 
30 9.0474227e-16 8.6352062e-16 8.7398273e-16 8.8034808e-16 8.8974022e-16 8.9995171e-16 9.0748774e-16 9.1980266e-16 9.3432532e-16 9.4278333e-16 9.6874147e-16 
31 9.0106616e-16 8.6335534e-16 8.7220137e-16 8.8032898e-16 8.8584566e-16 8.9901718e-16 9.0885758e-16 9.1802671e-16 9.2513126e-16 9.4096298e-16 9.6194794e-16 
32 9.1336218e-16 8.6791011e-16 8.7919672e-16 8.9389027e-16 8.9959560e-16 9.0785343e-16 9.1561368e-16 9.2828679e-16 9.4465284e-16 9.5957520e-16 1.0006937e-15 
33 9.0817263e-16 8.7089064e-16 8.8007347e-16 8.9192882e-16 8.9599599e-16 9.0415623e-16 9.1230927e-16 9.1958123e-16 9.3124878e-16 9.4097751e-16 9.6766872e-16 
34 9.0815197e-16 8.6895394e-16 8.7984489e-16 8.8609245e-16 8.9204760e-16 9.0374438e-16 9.1033422e-16 9.1557287e-16 9.2654329e-16 9.4495148e-16 9.6759878e-16 
35 9.0036827e-16 8.6157402e-16 8.7598948e-16 8.8400610e-16 8.9264528e-16 8.9590470e-16 9.0792255e-16 9.1710925e-16 9.2955636e-16 9.4314022e-16 9.6207878e-16 
36 9.0159178e-16 8.6630314e-16 8.7750970e-16 8.8162848e-16 8.9149632e-16 8.9835414e-16 9.0534894e-16 9.2300502e-16 9.3163653e-16 9.5394226e-16 9.7469456e-16 
37 9.0552384e-16 8.6373359e-16 8.7599550e-16 8.8522211e-16 8.9023302e-16 8.9925792e-16 9.1133301e-16 9.2273937e-16 9.3469879e-16 9.4921754e-16 9.7257452e-16 
38 9.0016780e-16 8.6713218e-16 8.7838646e-16 8.8370013e-16 8.9257434e-16 8.9742773e-16 9.0189454e-16 9.1308639e-16 9.2627335e-16 9.4593870e-16 9.6487137e-16 
39 9.0097422e-16 8.6973442e-16 8.7362605e-16 8.8443955e-16 8.9390252e-16 8.9836548e-16 9.0556035e-16 9.1091764e-16 9.1870394e-16 9.3894416e-16 9.6918975e-16 
40 9.1515856e-16 8.6839382e-16 8.7827471e-16 8.8880023e-16 8.9894371e-16 9.1194139e-16 9.1910084e-16 9.3163772e-16 9.4361925e-16 9.6021179e-16 9.7996178e-16 
41 9.1297303e-16 8.6980576e-16 8.7676686e-16 8.8499150e-16 9.0119921e-16 9.0883082e-16 9.1919559e-16 9.2773027e-16 9.4014732e-16 9.6134594e-16 9.7954996e-16 
42 9.0199025e-16 8.6712493e-16 8.7477821e-16 8.8175312e-16 8.8784497e-16 8.9683494e-16 9.0733517e-16 9.1493327e-16 9.2464465e-16 9.4485690e-16 9.6272410e-16 
43 9.0495229e-16 8.6929881e-16 8.7713887e-16 8.8374730e-16 8.9445324e-16 9.0070950e-16 9.0994730e-16 9.1668792e-16 9.2381753e-16 9.4072669e-16 9.7291783e-16 
44 9.0113768e-16 8.7052780e-16 8.7441769e-16 8.8514757e-16 8.9010090e-16 8.9747148e-16 9.0472646e-16 9.1480050e-16 9.2526308e-16 9.3954404e-16 9.6265368e-16 
45 9.1358090e-16 8.6729182e-16 8.7997961e-16 8.8914730e-16 8.9817260e-16 9.0598493e-16 9.1689724e-16 9.2541706e-16 9.4278228e-16 9.6169830e-16 9.8072367e-16 
46 9.0007482e-16 8.6825650e-16 8.7603035e-16 8.8438795e-16 8.9096988e-16 8.9412032e-16 9.0253094e-16 9.1207194e-16 9.2269533e-16 9.4152194e-16 9.7707346e-16 
47 9.0038684e-16 8.7024134e-16 8.7506866e-16 8.8641501e-16 8.9101951e-16 8.9848752e-16 9.0301853e-16 9.1043693e-16 9.2912643e-16 9.4852572e-16 9.7137257e-16 
48 8.9563059e-16 8.5927103e-16 8.6867550e-16 8.7520270e-16 8.8392919e-16 8.8990672e-16 9.0071524e-16 9.1109815e-16 9.2817821e-16 9.4135165e-16 9.6640379e-16 
49 9.0752086e-16 8.6881154e-16 8.8171095e-16 8.8764071e-16 8.9296603e-16 9.0400908e-16 9.1097031e-16 9.1858258e-16 9.2976297e-16 9.5188148e-16 9.7727353e-16 
50 9.0452668e-16 8.6766816e-16 8.7854814e-16 8.8281331e-16 8.9110873e-16 8.9775345e-16 9.0822286e-16 9.1526658e-16 9.2618513e-16 9.4092682e-16 9.7372455e-16 


==> data/resnorms_1_2_1_4_1_2_0_MSG_W_2__2___level_3.txt <==
1 2.2635144e-01 2.0686157e-01 2.1554661e-01 2.1899081e-01 2.2244365e-01 2.2515326e-01 2.2735691e-01 2.2969372e-01 2.3212767e-01 2.3810312e-01 2.4650797e-01 
2 7.5958314e-02 6.9624862e-02 7.2321267e-02 7.3809541e-02 7.4664294e-02 7.5696501e-02 7.6366005e-02 7.7748117e-02 7.9410187e-02 8.1147771e-02 8.4357943e-02 
3 2.3075446e-02 1.8583559e-02 2.0660239e-02 2.1169690e-02 2.1806983e-02 2.2434852e-02 2.4267255e-02 2.4827220e-02 2.5643781e-02 2.6710131e-02 3.0262609e-02 
4 6.9383057e-03 5.0841014e-03 5.5420654e-03 5.9771909e-03 6.3481748e-03 6.6694865e-03 7.3649602e-03 7.9560826e-03 8.1394532e-03 8.9491541e-03 1.0099658e-02 
5 2.0038713e-03 1.2243241e-03 1.4875080e-03 1.6655438e-03 1.8000729e-03 1.9067280e-03 2.1380413e-03 2.4114196e-03 2.6124073e-03 2.8539342e-03 3.4380344e-03 
6 6.0729069e-04 2.5881348e-04 3.7480477e-04 4.6368750e-04 5.1524042e-04 5.6408012e-04 6.2874668e-04 7.1888327e-04 8.1739078e-04 9.5871262e-04 1.1930161e-03 
7 1.6702728e-04 4.3373859e-05 9.8951582e-05 1.2069614e-04 1.3771199e-04 1.5565429e-04 1.8042712e-04 2.0365979e-04 2.3672409e-04 2.9411448e-04 3.7062574e-04 
8 4.9055193e-05 7.6537316e-06 2.2842296e-05 3.3883515e-05 3.9979106e-05 4.7040468e-05 5.4492648e-05 6.2129435e-05 7.6393757e-05 9.6175506e-05 1.3258997e-04 
9 1.4618687e-05 1.6658813e-06 5.8006370e-06 9.5472693e-06 1.1485136e-05 1.4197659e-05 1.5549523e-05 1.8175008e-05 2.3200327e-05 3.0097699e-05 4.2348161e-05 
10 4.2333420e-06 3.5871158e-07 1.1213215e-06 2.3955622e-06 2.9628858e-06 3.8209909e-06 4.4031788e-06 5.2040729e-06 6.6557895e-06 8.9973735e-06 1.4554233e-05 
11 1.2511756e-06 7.2365771e-08 1.9374126e-07 7.4715953e-07 9.1992170e-07 1.1177948e-06 1.3357512e-06 1.5562108e-06 1.9804604e-06 2.8871126e-06 4.9378208e-06 
12 3.6620222e-07 1.6180240e-08 5.1588276e-08 2.0988477e-07 2.6945057e-07 3.2608759e-07 3.9732617e-07 4.8874841e-07 5.9805648e-07 9.6614769e-07 1.6654220e-06 
13 1.0665675e-07 4.4617688e-09 1.8176743e-08 4.5606979e-08 8.2107906e-08 9.9051875e-08 1.1569365e-07 1.4596189e-07 1.8348235e-07 3.2696709e-07 5.6212111e-07 
14 3.3239494e-08 1.1748996e-09 3.0637997e-09 9.8487002e-09 2.3323391e-08 2.7529005e-08 3.3921447e-08 4.2445467e-08 5.5693725e-08 1.1175983e-07 1.8596747e-07 
15 9.7545844e-09 1.9680096e-10 7.6455007e-10 2.1410019e-09 6.9805225e-09 8.3840088e-09 1.0584915e-08 1.2052534e-08 1.6791349e-08 3.2116300e-08 6.1440324e-08 
16 2.8605440e-09 3.8175830e-11 1.9644047e-10 5.1275047e-10 1.9372050e-09 2.3927926e-09 3.1176389e-09 3.6596008e-09 5.6433697e-09 1.0547884e-08 2.0943618e-08 
17 8.3298605e-10 9.8509685e-12 5.7315154e-11 1.9785516e-10 5.1959663e-10 6.9014730e-10 9.2034061e-10 1.0718269e-09 1.5705083e-09 3.4519152e-09 7.1288196e-09 
18 2.4052317e-10 2.5746946e-12 1.6111610e-11 4.1154317e-11 1.3630069e-10 1.9007474e-10 2.6521052e-10 3.2931008e-10 4.8218546e-10 1.3695005e-09 2.4251589e-09 
19 7.5828674e-11 6.6293901e-13 4.0822722e-12 8.8702669e-12 3.6316907e-11 6.1907808e-11 8.0067699e-11 9.1096601e-11 1.4269695e-10 2.7630086e-10 8.2454683e-10 
20 2.0589957e-11 1.4451967e-13 5.7671696e-13 1.8185324e-12 6.3442255e-12 1.5219544e-11 2.3684939e-11 2.7675635e-11 4.6378835e-11 9.8574058e-11 2.8019820e-10 
21 5.3359542e-12 2.4812642e-14 1.1470273e-13 6.3719198e-13 1.5553298e-12 3.9785678e-12 6.5520654e-12 8.2064147e-12 1.3242050e-11 2.8346568e-11 9.5168595e-11 
22 1.4531252e-12 4.2579135e-15 2.6449125e-14 9.8048863e-14 3.8324133e-13 1.0235179e-12 1.7916593e-12 2.2017454e-12 3.6942493e-12 8.9988383e-12 3.2130673e-11 
23 4.3146562e-13 1.2104569e-15 6.9948999e-15 2.0053539e-14 9.7239221e-14 3.0769635e-13 5.5566406e-13 6.5507279e-13 1.1509332e-12 2.8884589e-12 1.0797372e-11 
24 1.2830869e-13 9.3289159e-16 2.0358347e-15 5.6679384e-15 2.0499063e-14 9.2973762e-14 1.6248734e-13 2.0049299e-13 3.5825735e-13 9.2919946e-13 3.6253342e-12 
25 3.8200302e-14 9.0573891e-16 1.0964963e-15 1.6171909e-15 4.8329477e-15 2.7968988e-14 4.9175213e-14 6.5372503e-14 1.1151218e-13 2.9964791e-13 1.2159985e-12 
26 1.1391588e-14 8.8439473e-16 9.1521338e-16 1.0247816e-15 1.7974487e-15 7.6577039e-15 1.2970336e-14 1.9742467e-14 3.4723475e-14 9.6348163e-14 4.0748129e-13 
27 3.5048268e-15 8.8580755e-16 9.1658158e-16 9.3906482e-16 1.0814141e-15 2.4790757e-15 4.2952207e-15 6.1998972e-15 1.0913528e-14 2.9418050e-14 1.3659203e-13 
28 1.4580947e-15 8.7291364e-16 8.9907988e-16 9.2352428e-16 9.5756475e-16 1.2119892e-15 1.6276943e-15 2.1958719e-15 3.4595340e-15 9.0931083e-15 4.5045739e-14 
29 9.9938901e-16 8.7648924e-16 8.9300024e-16 9.1319299e-16 9.3063389e-16 9.8263595e-16 1.0431978e-15 1.1465106e-15 1.6235482e-15 2.8766751e-15 1.5420251e-14 
30 9.2911036e-16 8.6799398e-16 8.8570824e-16 9.0087327e-16 9.1071658e-16 9.2284552e-16 9.4018756e-16 9.6402256e-16 1.0305490e-15 1.2863112e-15 5.4810290e-15 
31 9.2076495e-16 8.6493185e-16 8.8553488e-16 9.0014096e-16 9.0597100e-16 9.1559497e-16 9.2682430e-16 9.4411898e-16 9.6602545e-16 1.0158327e-15 2.1537079e-15 
32 9.1327278e-16 8.6628302e-16 8.7846863e-16 8.8688501e-16 9.0063480e-16 9.0997465e-16 9.1932978e-16 9.4488937e-16 9.6307736e-16 9.8591472e-16 1.1167669e-15 
33 9.1283206e-16 8.6842058e-16 8.7703153e-16 8.8625107e-16 8.9441717e-16 9.0794990e-16 9.1892577e-16 9.3409043e-16 9.5186543e-16 9.7634211e-16 1.0243733e-15 
34 9.2238055e-16 8.6827284e-16 8.8228494e-16 8.9393607e-16 9.0357655e-16 9.1876034e-16 9.2725303e-16 9.3480120e-16 9.4716435e-16 9.7133207e-16 1.0028438e-15 
35 9.1103616e-16 8.6620447e-16 8.7544217e-16 8.8313275e-16 8.9435930e-16 9.0330721e-16 9.1652630e-16 9.2585195e-16 9.4307679e-16 9.6265608e-16 9.9662557e-16 
36 9.1485278e-16 8.6015445e-16 8.7733609e-16 8.9019698e-16 9.0359349e-16 9.1228940e-16 9.1781009e-16 9.2956593e-16 9.4318750e-16 9.5547726e-16 9.9308960e-16 
37 9.0066733e-16 8.5906593e-16 8.7844503e-16 8.8417189e-16 8.9051471e-16 8.9830361e-16 9.0646383e-16 9.1964889e-16 9.3267389e-16 9.4834872e-16 9.9554141e-16 
38 9.0097133e-16 8.6468977e-16 8.7658461e-16 8.8815359e-16 8.9294921e-16 8.9880020e-16 9.0817190e-16 9.2423885e-16 9.3425764e-16 9.5187384e-16 9.7537671e-16 
39 9.0197723e-16 8.6711732e-16 8.7255682e-16 8.8138946e-16 8.8912716e-16 8.9905611e-16 9.0547543e-16 9.1484964e-16 9.2696864e-16 9.5028756e-16 9.6974042e-16 
40 9.0508615e-16 8.5769070e-16 8.7609231e-16 8.8415443e-16 8.8916261e-16 8.9775175e-16 9.1236162e-16 9.2016495e-16 9.3442400e-16 9.4307714e-16 9.7019593e-16 
41 9.0155539e-16 8.6439211e-16 8.7901978e-16 8.8702640e-16 8.9331449e-16 8.9938392e-16 9.0472791e-16 9.1067105e-16 9.3478545e-16 9.4844408e-16 9.7440762e-16 
42 9.0793070e-16 8.6432168e-16 8.8086193e-16 8.9043086e-16 8.9555443e-16 9.0086073e-16 9.1292786e-16 9.2405248e-16 9.3220229e-16 9.4454127e-16 9.7882266e-16 
43 9.0368333e-16 8.5464523e-16 8.7055535e-16 8.8033548e-16 8.8787958e-16 8.9603640e-16 9.0469390e-16 9.1509058e-16 9.2713773e-16 9.3915008e-16 9.5042407e-16 
44 9.1774509e-16 8.6046601e-16 8.7947578e-16 8.9661911e-16 9.0375726e-16 9.1491344e-16 9.2261089e-16 9.3204855e-16 9.4925984e-16 9.6445240e-16 9.7780181e-16 
45 9.0268528e-16 8.6027973e-16 8.7101175e-16 8.8166497e-16 8.8936116e-16 8.9674420e-16 9.0987117e-16 9.2293512e-16 9.3139218e-16 9.4022213e-16 9.6232593e-16 
46 9.0526757e-16 8.5864788e-16 8.6646710e-16 8.7427552e-16 8.8976358e-16 8.9956335e-16 9.1047588e-16 9.2029231e-16 9.2992482e-16 9.4458430e-16 9.6851921e-16 
47 9.0372752e-16 8.6254068e-16 8.6974786e-16 8.8182489e-16 8.9414021e-16 9.0017708e-16 9.0948511e-16 9.2609977e-16 9.3872481e-16 9.5938842e-16 9.7790811e-16 
48 9.0478910e-16 8.6737892e-16 8.7490892e-16 8.8349905e-16 8.8942867e-16 8.9970333e-16 9.0863333e-16 9.2081313e-16 9.3677481e-16 9.4767119e-16 9.7977940e-16 
49 8.9734784e-16 8.5380920e-16 8.6740871e-16 8.7594285e-16 8.8577202e-16 8.9229822e-16 9.0213538e-16 9.2482742e-16 9.4164686e-16 9.6578532e-16 9.8446061e-16 
50 9.0278390e-16 8.5963030e-16 8.7523461e-16 8.8045665e-16 8.8768958e-16 8.9870552e-16 9.0603423e-16 9.1551162e-16 9.2939648e-16 9.4816796e-16 9.8206020e-16 


==> data/resnorms_1_2_1_4_1_2_10_MG_W_2__2___level_3.txt <==
1 2.9992722e-01 2.8042084e-01 2.8750613e-01 2.9253773e-01 2.9529052e-01 2.9808673e-01 3.0162696e-01 3.0254758e-01 3.0559498e-01 3.0880302e-01 3.1661868e-01 
2 8.6334572e-02 7.9926513e-02 8.2072485e-02 8.3853336e-02 8.4837048e-02 8.5823752e-02 8.6731511e-02 8.9602119e-02 9.1717723e-02 9.3934111e-02 9.6822560e-02 
3 2.3264146e-02 1.3932873e-02 1.9031795e-02 2.0873234e-02 2.2234592e-02 2.2980607e-02 2.3987364e-02 2.5059938e-02 2.5582576e-02 2.6107721e-02 2.7058437e-02 
4 5.2216018e-03 1.3589703e-03 1.9591985e-03 2.9823183e-03 4.1197983e-03 5.0147863e-03 5.4110385e-03 6.3434497e-03 6.7201972e-03 7.5977104e-03 7.9339579e-03 
5 6.5869744e-04 1.3221677e-04 1.8283849e-04 2.7643632e-04 4.2798880e-04 5.6422858e-04 9.4162894e-04 1.2543290e-03 1.4983096e-03 1.8694600e-03 2.1221035e-03 
6 5.9078304e-05 1.3695732e-05 1.9413196e-05 2.9093330e-05 4.0902676e-05 5.0401910e-05 8.5871390e-05 1.4300497e-04 2.4476413e-04 3.5816065e-04 5.1409937e-04 
7 6.3421166e-06 1.5480761e-06 2.1175021e-06 3.0584875e-06 3.9644353e-06 4.7886309e-06 7.8661899e-06 1.2999028e-05 2.6594787e-05 4.2482065e-05 1.2589925e-04 
8 6.7435638e-07 1.7087137e-07 2.4001731e-07 3.3663672e-07 4.2378993e-07 5.9944756e-07 7.7649527e-07 1.2867404e-06 2.4721804e-06 4.0652825e-06 1.9316511e-05 
9 7.8113431e-08 2.0064806e-08 3.0532064e-08 4.0162464e-08 5.0303536e-08 7.0204137e-08 9.3623690e-08 1.1850076e-07 2.2223513e-07 3.6223745e-07 2.6202645e-06 
10 9.5632386e-09 2.5202357e-09 3.5620357e-09 4.7943937e-09 5.6384781e-09 7.9779205e-09 1.1624399e-08 1.4632618e-08 2.1937334e-08 3.8426530e-08 2.2664158e-07 
11 1.2577874e-09 3.1887149e-10 4.7132218e-10 5.9102360e-10 7.1835764e-10 1.0888706e-09 1.4177948e-09 2.1476943e-09 2.6146534e-09 5.1387947e-09 2.2993883e-08 
12 1.6583770e-10 4.2740168e-11 5.6205148e-11 7.4788607e-11 9.7575322e-11 1.3202472e-10 1.8389571e-10 2.8048084e-10 3.8788157e-10 7.2033890e-10 2.0097640e-09 
13 2.2603055e-11 4.9781736e-12 7.5965096e-12 1.0482447e-11 1.3801975e-11 1.8591693e-11 2.6500906e-11 3.5143540e-11 5.7864672e-11 1.0201888e-10 1.8844543e-10 
14 3.2291911e-12 6.3674850e-13 9.7693541e-13 1.3788041e-12 1.7978005e-12 2.4271430e-12 3.6511222e-12 5.0925034e-12 7.9845622e-12 1.4186448e-11 2.3850490e-11 
15 4.4574184e-13 7.5114475e-14 1.3348508e-13 1.8956346e-13 2.4645750e-13 3.7606320e-13 5.3128668e-13 7.1183383e-13 1.2424048e-12 1.9573716e-12 3.1076013e-12 
16 6.4791021e-14 9.3353230e-15 1.9156206e-14 2.5134585e-14 3.4512914e-14 5.6184723e-14 7.6973070e-14 1.0717753e-13 1.6867988e-13 3.1142593e-13 4.5686103e-13 
17 9.4716379e-15 1.4947152e-15 2.8467660e-15 3.6177331e-15 4.8856634e-15 8.3783543e-15 1.1220668e-14 1.4611054e-14 2.4781467e-14 4.5276946e-14 8.8023955e-14 
18 1.7073731e-15 9.4169555e-16 9.9801115e-16 1.0714705e-15 1.2255969e-15 1.5124091e-15 1.7975821e-15 2.3225469e-15 3.5077564e-15 6.5761169e-15 1.8363577e-14 
19 9.9538697e-16 8.8586911e-16 9.0429831e-16 9.2191367e-16 9.3969863e-16 9.8262176e-16 1.0114010e-15 1.0351667e-15 1.1413350e-15 1.3700620e-15 3.5919657e-15 
20 9.2714251e-16 8.7959727e-16 8.9003314e-16 9.0377252e-16 9.0963234e-16 9.1959830e-16 9.3601452e-16 9.4773942e-16 9.6441280e-16 9.9892403e-16 1.1454785e-15 
21 9.0679890e-16 8.6468897e-16 8.8000455e-16 8.8928346e-16 8.9485733e-16 9.0158929e-16 9.1224413e-16 9.2516912e-16 9.4531746e-16 9.6240675e-16 1.0251125e-15 
22 9.0328785e-16 8.6360931e-16 8.7667221e-16 8.8597712e-16 8.9318373e-16 9.0157194e-16 9.0811096e-16 9.1725863e-16 9.2991713e-16 9.4277256e-16 9.5700996e-16 
23 9.1752110e-16 8.7060730e-16 8.7721977e-16 8.8654096e-16 8.9751090e-16 9.0870427e-16 9.2480627e-16 9.3040223e-16 9.4627649e-16 9.6161471e-16 9.8588365e-16 
24 9.0114960e-16 8.6794881e-16 8.7587164e-16 8.7993067e-16 8.9083517e-16 8.9946988e-16 9.0806648e-16 9.1412298e-16 9.2882588e-16 9.4094409e-16 9.7643243e-16 
25 9.0426089e-16 8.6807783e-16 8.7676282e-16 8.8241048e-16 8.9283628e-16 8.9930265e-16 9.0758588e-16 9.2310706e-16 9.2793449e-16 9.4861814e-16 9.8371472e-16 
26 9.0173375e-16 8.6488670e-16 8.7345275e-16 8.8113737e-16 8.9141372e-16 9.0032030e-16 9.0666566e-16 9.1349665e-16 9.2573948e-16 9.5009316e-16 9.8760873e-16 
27 9.0410470e-16 8.7253761e-16 8.7829909e-16 8.8655988e-16 8.9505569e-16 9.0141774e-16 9.0987539e-16 9.1660533e-16 9.2957894e-16 9.4736907e-16 9.7218945e-16 
28 9.0999142e-16 8.6405654e-16 8.7671782e-16 8.8872356e-16 8.9605448e-16 9.0543061e-16 9.1420855e-16 9.2879091e-16 9.3915099e-16 9.4810169e-16 9.6451135e-16 
29 9.0787608e-16 8.6133670e-16 8.7671886e-16 8.8417993e-16 8.9102462e-16 9.0383544e-16 9.1639144e-16 9.2334817e-16 9.3000450e-16 9.5858793e-16 9.9854612e-16 
30 8.9974473e-16 8.6505386e-16 8.7326290e-16 8.7659394e-16 8.8625000e-16 8.9571008e-16 9.0309023e-16 9.0864852e-16 9.2898957e-16 9.5623183e-16 9.8705530e-16 
31 9.0590270e-16 8.6048133e-16 8.7043647e-16 8.8010614e-16 8.8880230e-16 9.0086920e-16 9.1110426e-16 9.2157265e-16 9.3592384e-16 9.5055316e-16 9.7326787e-16 
32 9.0785824e-16 8.5792970e-16 8.7253873e-16 8.8452212e-16 8.9423493e-16 9.0399128e-16 9.1151895e-16 9.1766228e-16 9.2891564e-16 9.3830184e-16 9.5115798e-16 
33 9.0282889e-16 8.6669930e-16 8.7422431e-16 8.8318768e-16 8.9255755e-16 9.0047225e-16 9.0536412e-16 9.1524454e-16 9.2585468e-16 9.4318282e-16 9.7455953e-16 
34 9.1437869e-16 8.7043294e-16 8.8438866e-16 8.9431177e-16 9.0437669e-16 9.1217324e-16 9.1801322e-16 9.2493309e-16 9.4076698e-16 9.5944873e-16 9.9496947e-16 
35 9.0398342e-16 8.7089933e-16 8.7700702e-16 8.8454049e-16 8.9198385e-16 9.0067435e-16 9.0793475e-16 9.1895450e-16 9.3045519e-16 9.4807553e-16 9.7796365e-16 
36 9.0757175e-16 8.6257103e-16 8.7620141e-16 8.8550086e-16 8.9777326e-16 9.0654199e-16 9.1231327e-16 9.2287520e-16 9.3201778e-16 9.6425648e-16 9.9547134e-16 
37 9.0661129e-16 8.6875567e-16 8.7525070e-16 8.8715646e-16 8.9561711e-16 8.9881993e-16 9.0901502e-16 9.2867162e-16 9.3823663e-16 9.6748185e-16 9.9058770e-16 
38 9.1256035e-16 8.7354943e-16 8.8189568e-16 8.8960748e-16 9.0009414e-16 9.0986464e-16 9.1832654e-16 9.2405704e-16 9.3051892e-16 9.4188038e-16 9.6378974e-16 
39 9.0764886e-16 8.6099648e-16 8.7328741e-16 8.8462470e-16 8.9106731e-16 9.0356285e-16 9.0979481e-16 9.1394678e-16 9.2739204e-16 9.4231633e-16 9.7462729e-16 
40 9.0253301e-16 8.6117620e-16 8.7010232e-16 8.7800223e-16 8.8906774e-16 8.9549849e-16 9.0412357e-16 9.1304579e-16 9.3892536e-16 9.5881369e-16 9.9579435e-16 
41 9.0653486e-16 8.6899531e-16 8.7678809e-16 8.8315712e-16 8.9372643e-16 9.0369494e-16 9.1083550e-16 9.1633395e-16 9.3547324e-16 9.4822944e-16 9.7140059e-16 
42 9.0544576e-16 8.6344196e-16 8.7461771e-16 8.8395613e-16 8.8982044e-16 9.0120411e-16 9.0831928e-16 9.2188768e-16 9.3377681e-16 9.6066220e-16 9.8344743e-16 
43 9.0291657e-16 8.6650422e-16 8.8091834e-16 8.8734981e-16 8.9492383e-16 8.9971768e-16 9.0969627e-16 9.2128478e-16 9.3158046e-16 9.4969168e-16 9.7552031e-16 
44 9.0233180e-16 8.6241116e-16 8.6939993e-16 8.7729328e-16 8.8492158e-16 8.9436858e-16 9.0648769e-16 9.2115223e-16 9.3397946e-16 9.5408674e-16 9.8594944e-16 
45 9.0425810e-16 8.6085665e-16 8.7514966e-16 8.8621383e-16 8.9431244e-16 9.0092968e-16 9.0953140e-16 9.1808990e-16 9.3833729e-16 9.4565676e-16 9.6376402e-16 
46 9.0666689e-16 8.7034657e-16 8.8142103e-16 8.8796305e-16 8.9657074e-16 9.0221561e-16 9.1010140e-16 9.2776807e-16 9.3945601e-16 9.4830760e-16 9.7048352e-16 
47 9.0396226e-16 8.6457387e-16 8.7649747e-16 8.8600276e-16 8.9284674e-16 9.0130656e-16 9.0714965e-16 9.1891755e-16 9.2881364e-16 9.6444120e-16 1.0020616e-15 
48 9.0207287e-16 8.6668434e-16 8.7668670e-16 8.8533760e-16 8.9201576e-16 8.9737377e-16 9.0939503e-16 9.1901953e-16 9.2598743e-16 9.4470098e-16 9.8792340e-16 
49 9.0863849e-16 8.7163107e-16 8.7991178e-16 8.9098586e-16 8.9577115e-16 9.0674576e-16 9.1486966e-16 9.2425420e-16 9.3363781e-16 9.5312999e-16 9.7454010e-16 
50 8.9971121e-16 8.6545586e-16 8.7520903e-16 8.7988492e-16 8.8928261e-16 8.9314902e-16 9.0381781e-16 9.1958447e-16 9.2657544e-16 9.4455627e-16 9.6884362e-16 


==> data/resnorms_1_2_1_4_1_2_10_MSG_W_2__2___level_3.txt <==
1 2.2886796e-01 2.1200997e-01 2.1615050e-01 2.2043086e-01 2.2463167e-01 2.2722017e-01 2.3038531e-01 2.3354817e-01 2.3560992e-01 2.4133137e-01 2.4993612e-01 
2 7.7619334e-02 7.0690640e-02 7.2260750e-02 7.3720713e-02 7.4696567e-02 7.6629744e-02 7.8407680e-02 7.9586487e-02 8.0492426e-02 8.2139233e-02 8.4846095e-02 
3 2.3696516e-02 2.0532945e-02 2.1254911e-02 2.1837593e-02 2.2247326e-02 2.2992718e-02 2.4262691e-02 2.5817750e-02 2.7032423e-02 2.8570371e-02 3.0969050e-02 
4 7.0040749e-03 4.8985922e-03 5.9069497e-03 6.0444333e-03 6.4777225e-03 6.9131247e-03 7.3839595e-03 7.9004915e-03 8.5748534e-03 9.3093792e-03 1.0412426e-02 
5 1.9590485e-03 7.6563844e-04 1.5071595e-03 1.6769806e-03 1.7793516e-03 1.8981663e-03 2.0845701e-03 2.4170521e-03 2.6415149e-03 2.9642666e-03 3.4416789e-03 
6 5.6859189e-04 1.0692172e-04 3.1805140e-04 4.6530654e-04 5.1518932e-04 5.5308319e-04 6.0008225e-04 7.5271308e-04 8.4220955e-04 9.5205890e-04 1.1212203e-03 
7 1.7128347e-04 2.6417245e-05 5.6952999e-05 1.3149102e-04 1.4774532e-04 1.6295945e-04 1.7975807e-04 1.9805153e-04 2.5921435e-04 3.1015545e-04 3.6643483e-04 
8 4.8861965e-05 3.6895888e-06 1.2521251e-05 2.8048039e-05 4.0174709e-05 4.6879136e-05 5.3896684e-05 6.2424554e-05 7.7688767e-05 1.0127796e-04 1.2556967e-04 
9 1.4355974e-05 8.9256068e-07 2.8968302e-06 7.1062256e-06 1.1525469e-05 1.3379977e-05 1.5690450e-05 1.8735034e-05 2.3320169e-05 3.0992514e-05 4.3059792e-05 
10 4.2322365e-06 2.0802733e-07 5.8355591e-07 1.9003065e-06 3.1744802e-06 3.9122189e-06 4.5166568e-06 5.3926088e-06 7.1091978e-06 9.7671272e-06 1.4781220e-05 
11 1.2184544e-06 3.3928552e-08 1.4073360e-07 2.7235957e-07 7.0650798e-07 1.1024072e-06 1.3063341e-06 1.6369032e-06 2.0906838e-06 3.1502082e-06 5.0659976e-06 
12 3.6425041e-07 4.5584095e-09 3.6345984e-08 6.6074240e-08 1.7972441e-07 3.1662214e-07 3.9019973e-07 4.8427389e-07 6.1000039e-07 1.0066370e-06 1.7313404e-06 
13 9.9511483e-08 6.7963895e-10 8.7087395e-09 1.6035381e-08 4.7203698e-08 8.1414931e-08 1.1227848e-07 1.3714443e-07 1.7817007e-07 3.2091980e-07 5.9606367e-07 
14 2.9411958e-08 1.3740886e-10 1.5900358e-09 4.0833520e-09 1.1414466e-08 2.5364229e-08 3.3043285e-08 3.8937558e-08 5.9805387e-08 1.0936998e-07 2.0587404e-07 
15 8.8087061e-09 1.5220735e-11 3.1849256e-10 1.1890865e-09 2.5706635e-09 7.2161701e-09 9.7573602e-09 1.2865447e-08 1.8601960e-08 3.6486907e-08 7.1836250e-08 
16 2.6961765e-09 2.2594297e-12 7.4199074e-11 1.9965619e-10 7.2022740e-10 2.1312347e-09 2.9189075e-09 3.8127812e-09 5.6407900e-09 1.1814701e-08 2.3641629e-08 
17 7.7081403e-10 3.5861641e-13 1.4158685e-11 4.6311510e-11 2.0922747e-10 5.4167720e-10 8.7096887e-10 1.1039631e-09 1.5062249e-09 3.9398832e-09 7.3960395e-09 
18 2.0167797e-10 5.7726093e-14 3.7178015e-12 1.1397327e-11 5.2050543e-11 1.4240043e-10 2.4818215e-10 3.2908836e-10 4.9454057e-10 1.2363907e-09 2.7264532e-09 
19 5.0197675e-11 1.1956676e-14 9.4855582e-13 3.5193194e-12 1.1063973e-11 3.5734783e-11 7.0592364e-11 8.4520015e-11 1.5766824e-10 3.5998737e-10 7.6648434e-10 
20 1.5078985e-11 1.7376238e-15 1.9673732e-13 8.0069620e-13 2.7525239e-12 1.2578671e-11 2.0578055e-11 2.5058169e-11 4.1836059e-11 1.0986848e-10 2.6023496e-10 
21 4.4210451e-12 1.1509068e-15 4.7622318e-14 1.5061878e-13 6.9793916e-13 2.4199513e-12 6.1792283e-12 7.5189463e-12 1.3014899e-11 3.4918795e-11 8.8471776e-11 
22 1.3866822e-12 9.9026636e-16 1.3428415e-14 4.7159506e-14 1.8922412e-13 8.7463298e-13 1.8721389e-12 2.2839065e-12 4.0534913e-12 1.1096944e-11 3.0117982e-11 
23 3.5538429e-13 9.7351523e-16 2.6616737e-15 1.0142599e-14 3.0900121e-14 1.6760541e-13 5.2251633e-13 6.7359669e-13 1.1778802e-12 3.0101653e-12 1.0264335e-11 
24 1.0256241e-13 9.2859756e-16 1.0321551e-15 3.1443429e-15 7.7354934e-15 4.7036083e-14 1.5560206e-13 2.0205220e-13 3.9134288e-13 9.2713910e-13 3.5761951e-12 
25 3.0414326e-14 9.0947784e-16 1.0132105e-15 1.2240558e-15 2.5106060e-15 1.4577140e-14 4.6521338e-14 6.0611789e-14 1.2204027e-13 2.9390064e-13 1.2641638e-12 
26 1.0529684e-14 8.7503037e-16 9.1938652e-16 9.6296587e-16 1.0557576e-15 4.6568756e-15 1.3463832e-14 1.8420108e-14 2.9622997e-14 8.8090209e-14 4.4775079e-13 
27 2.8743870e-15 8.8133355e-16 9.0119634e-16 9.3902189e-16 9.6674457e-16 1.4045563e-15 4.1275106e-15 5.5063079e-15 9.1172643e-15 2.8402475e-14 1.5805561e-13 
28 1.2358073e-15 8.8402269e-16 9.0200237e-16 9.2311775e-16 9.9128947e-16 1.0747790e-15 1.5833259e-15 1.9110217e-15 3.1568767e-15 1.0537350e-14 5.5561961e-14 
29 9.9541204e-16 8.7851615e-16 8.9058677e-16 9.0295900e-16 9.3592877e-16 9.7425694e-16 1.0370951e-15 1.1052549e-15 1.3302082e-15 3.8293409e-15 1.9752068e-14 
30 9.4522221e-16 8.7576657e-16 8.9036486e-16 9.1168842e-16 9.2524359e-16 9.3844692e-16 9.6797540e-16 1.0040801e-15 1.0359211e-15 1.4359830e-15 6.7783125e-15 
31 9.2338878e-16 8.7396660e-16 8.8954834e-16 9.0203192e-16 9.1012609e-16 9.1989924e-16 9.2876977e-16 9.4524354e-16 9.6693207e-16 1.0754040e-15 2.3158711e-15 
32 9.2471708e-16 8.7160368e-16 8.7684978e-16 8.8330538e-16 8.9625153e-16 9.1908492e-16 9.2717595e-16 9.3950271e-16 9.5521751e-16 1.0041384e-15 1.3118500e-15 
33 9.0482543e-16 8.5842986e-16 8.6835105e-16 8.8579731e-16 8.9385359e-16 9.0262886e-16 9.1044405e-16 9.2400647e-16 9.3081140e-16 9.5792701e-16 1.0438362e-15 
34 9.1197727e-16 8.6738980e-16 8.7768344e-16 8.8429741e-16 8.9606423e-16 9.0377016e-16 9.1626842e-16 9.3132075e-16 9.4641137e-16 9.6743505e-16 9.9394994e-16 
35 9.1301806e-16 8.7202682e-16 8.8210261e-16 8.8876209e-16 8.9958052e-16 9.0942468e-16 9.1717999e-16 9.3024330e-16 9.4611596e-16 9.7082671e-16 1.0009307e-15 
36 9.1307767e-16 8.6610829e-16 8.7834172e-16 8.8804168e-16 8.9660820e-16 9.1086060e-16 9.1861877e-16 9.3215830e-16 9.5135237e-16 9.6337581e-16 1.0056060e-15 
37 9.0530153e-16 8.5382152e-16 8.7251022e-16 8.8522339e-16 8.9420203e-16 9.0196557e-16 9.0916317e-16 9.1709690e-16 9.3140924e-16 9.4854730e-16 9.7310805e-16 
38 9.1315687e-16 8.6608299e-16 8.7412972e-16 8.9057679e-16 9.0112279e-16 9.0906912e-16 9.1641969e-16 9.2161738e-16 9.3299452e-16 9.4638544e-16 9.7326968e-16 
39 9.0481815e-16 8.6441157e-16 8.7789501e-16 8.8493122e-16 8.9600418e-16 9.0165957e-16 9.0876070e-16 9.2519046e-16 9.3523375e-16 9.4789841e-16 9.6006927e-16 
40 9.0794357e-16 8.6933634e-16 8.7874161e-16 8.8917591e-16 8.9625252e-16 9.0387164e-16 9.1163971e-16 9.2166345e-16 9.3368085e-16 9.4714666e-16 9.6427186e-16 
41 9.0379695e-16 8.6013280e-16 8.6860164e-16 8.7826238e-16 8.9156769e-16 8.9646438e-16 9.0969999e-16 9.1229028e-16 9.3088346e-16 9.5149307e-16 9.6770038e-16 
42 8.9809144e-16 8.5359966e-16 8.6615428e-16 8.7452202e-16 8.8546750e-16 8.9258375e-16 9.0073477e-16 9.1367603e-16 9.2647494e-16 9.4127052e-16 9.6552814e-16 
43 9.1201368e-16 8.6280985e-16 8.8052415e-16 8.9471151e-16 9.0053674e-16 9.0943568e-16 9.1781088e-16 9.2842430e-16 9.3397210e-16 9.4833283e-16 9.9873033e-16 
44 9.0697213e-16 8.5592163e-16 8.7128063e-16 8.7836004e-16 8.9341958e-16 9.0285332e-16 9.1003611e-16 9.2172216e-16 9.3029446e-16 9.4182087e-16 9.6960029e-16 
45 8.9298715e-16 8.6445114e-16 8.7317185e-16 8.8345738e-16 8.8643530e-16 8.8977180e-16 8.9752736e-16 9.0965005e-16 9.2644197e-16 9.4300924e-16 9.5585121e-16 
46 9.0551427e-16 8.6359565e-16 8.7289536e-16 8.8127400e-16 8.9352320e-16 9.0034590e-16 9.1268194e-16 9.1886361e-16 9.2867086e-16 9.4458278e-16 9.6123541e-16 
47 9.1024856e-16 8.6407438e-16 8.7490295e-16 8.8738970e-16 8.9627828e-16 9.0481682e-16 9.1603019e-16 9.2298780e-16 9.3659247e-16 9.5484300e-16 9.7046706e-16 
48 9.1359418e-16 8.6793542e-16 8.8439079e-16 8.9411470e-16 9.0186682e-16 9.1076601e-16 9.1669240e-16 9.2404085e-16 9.4063554e-16 9.6621145e-16 9.8332042e-16 
49 9.0819407e-16 8.6742323e-16 8.7810872e-16 8.8431524e-16 8.8934185e-16 9.0530678e-16 9.1122901e-16 9.2498561e-16 9.3704366e-16 9.6941988e-16 9.9387496e-16 
50 9.1211207e-16 8.5787600e-16 8.6966946e-16 8.8170733e-16 8.9256790e-16 9.0647853e-16 9.1768376e-16 9.3053128e-16 9.4014840e-16 9.5453803e-16 9.7026419e-16 


==> data/resnorms_1_2_1_4_1_2_20_MG_W_2__2___level_3.txt <==
1 3.0613188e-01 2.8816234e-01 2.9488531e-01 2.9834161e-01 3.0086189e-01 3.0466066e-01 3.0717531e-01 3.0939163e-01 3.1110466e-01 3.1451022e-01 3.2193038e-01 
2 8.6724561e-02 8.0332847e-02 8.2698589e-02 8.4069527e-02 8.5087326e-02 8.5983389e-02 8.7503207e-02 8.9845713e-02 9.2763707e-02 9.4449644e-02 9.8635232e-02 
3 2.3038421e-02 1.4444201e-02 1.8983624e-02 2.0800313e-02 2.2098072e-02 2.2814454e-02 2.3542643e-02 2.4580036e-02 2.5517498e-02 2.6098203e-02 2.6813573e-02 
4 5.1051068e-03 1.3742706e-03 2.0795562e-03 2.8548747e-03 3.9262088e-03 4.7904407e-03 5.2936120e-03 6.0474990e-03 6.6221082e-03 7.3251956e-03 7.7447423e-03 
5 6.0866422e-04 1.5230691e-04 1.8492888e-04 2.6313194e-04 3.7489484e-04 5.1592437e-04 7.3516653e-04 1.2087999e-03 1.4295570e-03 1.7408443e-03 2.1175624e-03 
6 5.2092808e-05 1.3944866e-05 1.9942836e-05 2.5095979e-05 3.6301779e-05 4.4093581e-05 6.3291536e-05 1.1346375e-04 1.8055075e-04 3.6605634e-04 4.4585566e-04 
7 5.6708636e-06 1.5252013e-06 1.9363316e-06 2.9653058e-06 3.5772727e-06 4.6249080e-06 7.0289064e-06 1.0615802e-05 1.6233141e-05 4.8451356e-05 1.0463113e-04 
8 6.1218883e-07 1.6369808e-07 2.4109580e-07 3.2325305e-07 4.0824805e-07 5.3255749e-07 7.1491935e-07 9.8305138e-07 1.4828326e-06 4.8420721e-06 1.3052113e-05 
9 7.0664163e-08 1.8721921e-08 2.6276981e-08 3.6808157e-08 4.8359620e-08 6.6616124e-08 8.0983053e-08 1.0326472e-07 1.4453551e-07 3.8463112e-07 1.2009600e-06 
10 8.6937439e-09 2.1561985e-09 3.2580814e-09 4.1110292e-09 5.6498771e-09 7.5789584e-09 9.8595808e-09 1.2029164e-08 1.8722414e-08 4.1546819e-08 1.0974835e-07 
11 1.0951325e-09 2.5692598e-10 3.8001183e-10 5.4834997e-10 7.4629612e-10 1.0148935e-09 1.1833518e-09 1.5367021e-09 2.0554220e-09 3.8369007e-09 1.0774016e-08 
12 1.3463257e-10 3.1232002e-11 4.3640685e-11 7.1809814e-11 9.5169649e-11 1.2024485e-10 1.6505237e-10 1.9627557e-10 2.4907578e-10 5.3998427e-10 1.4058137e-09 
13 1.7693510e-11 3.7865701e-12 5.5295957e-12 9.6961510e-12 1.2191192e-11 1.5460373e-11 2.1327971e-11 2.6120787e-11 3.4884437e-11 6.9098441e-11 1.5043414e-10 
14 2.2383026e-12 4.7050136e-13 6.5375395e-13 1.1997877e-12 1.6066236e-12 1.9088999e-12 2.8913706e-12 3.6961480e-12 5.4899269e-12 8.2552611e-12 1.9906735e-11 
15 3.1703655e-13 5.7148596e-14 8.9371452e-14 1.6755494e-13 2.0526469e-13 2.5060625e-13 3.4989442e-13 5.4730373e-13 7.1191829e-13 1.0585855e-12 3.0034430e-12 
16 4.1732810e-14 7.1074348e-15 1.0364874e-14 2.0426346e-14 2.6861050e-14 3.4286271e-14 5.0054171e-14 7.3982777e-14 9.6922825e-14 1.5816792e-13 4.7197406e-13 
17 5.6797444e-15 1.3169396e-15 1.7347292e-15 2.7011426e-15 3.8644143e-15 4.8869286e-15 7.0677624e-15 9.9848566e-15 1.4921774e-14 2.5189010e-14 8.3550784e-14 
18 1.2512603e-15 9.1461509e-16 9.5960036e-16 1.0221206e-15 1.1092419e-15 1.1772192e-15 1.3496983e-15 1.7142585e-15 2.2784569e-15 3.9714114e-15 1.4549050e-14 
19 9.4956552e-16 8.7425516e-16 9.0188152e-16 9.1848524e-16 9.3026320e-16 9.4163555e-16 9.6786734e-16 9.9437676e-16 1.0458590e-15 1.1263138e-15 2.7026076e-15 
20 9.1350300e-16 8.6934636e-16 8.7822964e-16 8.8747373e-16 8.9817461e-16 9.0779039e-16 9.1808354e-16 9.3300651e-16 9.4731459e-16 9.6866067e-16 1.0234984e-15 
21 9.0913831e-16 8.6605399e-16 8.8364730e-16 8.9127114e-16 8.9751097e-16 9.0227941e-16 9.1397972e-16 9.2857810e-16 9.4305011e-16 9.8407055e-16 1.0461791e-15 
22 9.0831775e-16 8.6305055e-16 8.7725915e-16 8.9017835e-16 9.0049104e-16 9.0611160e-16 9.1372451e-16 9.2757153e-16 9.4729443e-16 9.6719420e-16 9.9530035e-16 
23 9.0330438e-16 8.7592738e-16 8.8123238e-16 8.8635208e-16 8.9241347e-16 8.9792845e-16 9.0650958e-16 9.1282619e-16 9.2517243e-16 9.4711790e-16 9.8240051e-16 
24 9.0650443e-16 8.6344627e-16 8.7462391e-16 8.8719313e-16 8.9509638e-16 9.0316915e-16 9.0835004e-16 9.1772844e-16 9.3618974e-16 9.6821014e-16 9.8701690e-16 
25 9.0671965e-16 8.6913340e-16 8.7307010e-16 8.8042780e-16 8.9391914e-16 9.0165303e-16 9.1177887e-16 9.2551513e-16 9.3802319e-16 9.5482530e-16 9.9311940e-16 
26 9.0977000e-16 8.6782415e-16 8.8110363e-16 8.9473495e-16 9.0149229e-16 9.0764335e-16 9.1699971e-16 9.2338289e-16 9.3921791e-16 9.5910908e-16 9.7927539e-16 
27 9.0543993e-16 8.6509010e-16 8.7962772e-16 8.8565220e-16 8.9548861e-16 9.0295603e-16 9.1078325e-16 9.1793932e-16 9.3017990e-16 9.4025650e-16 9.8422223e-16 
28 8.9477234e-16 8.5798297e-16 8.7033602e-16 8.7756734e-16 8.8568033e-16 8.9188611e-16 8.9774978e-16 9.0508718e-16 9.1368236e-16 9.3336558e-16 9.5218725e-16 
29 9.0968697e-16 8.6101915e-16 8.7329281e-16 8.8413135e-16 8.9217309e-16 9.0093388e-16 9.1629821e-16 9.2590991e-16 9.3775173e-16 9.6299933e-16 9.9420596e-16 
30 9.1446286e-16 8.7051094e-16 8.7821521e-16 8.8979128e-16 8.9779279e-16 9.1187008e-16 9.1660402e-16 9.2542154e-16 9.3641298e-16 9.5382300e-16 9.8709672e-16 
31 9.0379536e-16 8.6118847e-16 8.6947876e-16 8.7831996e-16 8.8757348e-16 8.9777855e-16 9.0921667e-16 9.2528303e-16 9.3386626e-16 9.5763568e-16 9.7656782e-16 
32 9.0029708e-16 8.6590453e-16 8.7630863e-16 8.8180451e-16 8.9390914e-16 8.9684150e-16 9.0625221e-16 9.2127980e-16 9.3550970e-16 9.4826238e-16 9.8508431e-16 
33 9.0139886e-16 8.7391434e-16 8.8046845e-16 8.8687348e-16 8.9396917e-16 8.9649422e-16 9.0407296e-16 9.1428565e-16 9.2680949e-16 9.3953176e-16 9.7015244e-16 
34 9.0514495e-16 8.6790316e-16 8.7411862e-16 8.8570591e-16 8.9313115e-16 9.0253031e-16 9.1053137e-16 9.1948015e-16 9.3184509e-16 9.5076335e-16 9.8679531e-16 
35 9.1150346e-16 8.7333978e-16 8.8100468e-16 8.8893385e-16 9.0027795e-16 9.0826746e-16 9.1509161e-16 9.2657713e-16 9.3588521e-16 9.5610862e-16 9.8979622e-16 
36 9.1066250e-16 8.6494056e-16 8.7735263e-16 8.8784558e-16 8.9684347e-16 9.0656085e-16 9.1318768e-16 9.1976690e-16 9.3152098e-16 9.5071434e-16 1.0097649e-15 
37 9.1421617e-16 8.6513100e-16 8.7809813e-16 8.8981707e-16 8.9957253e-16 9.0630191e-16 9.1623897e-16 9.2687290e-16 9.4057496e-16 9.6989906e-16 9.8278811e-16 
38 9.0415342e-16 8.5977116e-16 8.7378563e-16 8.8140242e-16 8.9108905e-16 8.9771316e-16 9.1360622e-16 9.2821405e-16 9.3683851e-16 9.5128570e-16 9.6777272e-16 
39 9.0264447e-16 8.6197224e-16 8.7335676e-16 8.8362845e-16 8.9405445e-16 8.9932296e-16 9.0502998e-16 9.1048711e-16 9.1947636e-16 9.3167471e-16 9.6207193e-16 
40 9.1456901e-16 8.6460186e-16 8.8016111e-16 8.8694072e-16 8.9803913e-16 9.0740755e-16 9.2088050e-16 9.2896561e-16 9.4466025e-16 9.6320104e-16 9.8337774e-16 
41 9.0604093e-16 8.6591772e-16 8.7334212e-16 8.8732685e-16 8.9570273e-16 9.0263729e-16 9.1575721e-16 9.3295519e-16 9.4881646e-16 9.7421053e-16 1.0055601e-15 
42 9.0608227e-16 8.6827380e-16 8.8248641e-16 8.8651888e-16 8.9465938e-16 9.0115528e-16 9.0939312e-16 9.1744249e-16 9.2812423e-16 9.4681570e-16 9.5880889e-16 
43 9.0297551e-16 8.6600707e-16 8.7391071e-16 8.8489930e-16 8.9124477e-16 8.9974080e-16 9.0602106e-16 9.1688479e-16 9.3413869e-16 9.5040134e-16 9.7453071e-16 
44 9.0952188e-16 8.7389147e-16 8.8266041e-16 8.9036262e-16 8.9727624e-16 9.0495751e-16 9.1440157e-16 9.2489513e-16 9.4145825e-16 9.5654468e-16 9.8215259e-16 
45 9.2443365e-16 8.7554200e-16 8.8451154e-16 8.9517101e-16 9.0478778e-16 9.2010197e-16 9.2845361e-16 9.4256189e-16 9.6292842e-16 9.7846101e-16 9.9831200e-16 
46 9.0728999e-16 8.6732826e-16 8.7656442e-16 8.8683664e-16 8.9322375e-16 9.0205560e-16 9.1261058e-16 9.2370134e-16 9.3832431e-16 9.6965607e-16 9.9391182e-16 
47 9.0667778e-16 8.6056246e-16 8.7472941e-16 8.8149406e-16 8.9215237e-16 9.0390281e-16 9.1105091e-16 9.1873217e-16 9.3493068e-16 9.4595629e-16 9.6097531e-16 
48 9.0938355e-16 8.6231277e-16 8.7740945e-16 8.8217656e-16 8.9176076e-16 9.0348365e-16 9.1132267e-16 9.2097126e-16 9.3150878e-16 9.4070891e-16 9.6892901e-16 
49 9.0966759e-16 8.7117633e-16 8.7678996e-16 8.8829911e-16 9.0162567e-16 9.0902538e-16 9.1367880e-16 9.2182808e-16 9.3953725e-16 9.6437691e-16 1.0123058e-15 
50 9.0120134e-16 8.6390241e-16 8.7662404e-16 8.8318565e-16 8.9205313e-16 8.9831201e-16 9.0623090e-16 9.1455329e-16 9.2213257e-16 9.3751303e-16 9.6722959e-16 


==> data/resnorms_1_2_1_4_1_2_20_MSG_W_2__2___level_3.txt <==
1 2.4181927e-01 2.1605375e-01 2.2235264e-01 2.2937064e-01 2.3481816e-01 2.3890390e-01 2.4263845e-01 2.4604926e-01 2.4821421e-01 2.5191431e-01 2.5910356e-01 
2 8.0540009e-02 7.2682688e-02 7.5002447e-02 7.7031927e-02 7.8701650e-02 7.9687306e-02 8.1224119e-02 8.2640882e-02 8.4226337e-02 8.7320976e-02 9.0691061e-02 
3 2.4574140e-02 1.9977557e-02 2.1172516e-02 2.1758243e-02 2.2660715e-02 2.4209746e-02 2.4922522e-02 2.7764480e-02 2.9086878e-02 3.1413268e-02 3.4962611e-02 
4 6.9071652e-03 2.7164476e-03 4.8914715e-03 5.8620907e-03 6.2035222e-03 6.6001767e-03 7.2517177e-03 8.1423707e-03 8.8669300e-03 1.0076452e-02 1.1175697e-02 
5 1.8996123e-03 6.9210511e-04 9.5914093e-04 1.5114281e-03 1.6837711e-03 1.8127200e-03 1.9984435e-03 2.3918954e-03 2.9269691e-03 3.4785121e-03 4.2360746e-03 
6 5.4198574e-04 1.4424657e-04 2.6017906e-04 4.2753312e-04 4.8247150e-04 5.2367723e-04 5.8026882e-04 6.8491736e-04 9.0088997e-04 1.1800323e-03 1.5037241e-03 
7 1.5457000e-04 2.9231758e-05 5.4007449e-05 1.0069298e-04 1.3045999e-04 1.4735565e-04 1.6205216e-04 2.0047690e-04 2.8710484e-04 4.0901246e-04 5.6572099e-04 
8 4.4994883e-05 6.3576656e-06 1.1393719e-05 1.6106948e-05 3.5434267e-05 4.2730094e-05 4.5824790e-05 5.6361419e-05 8.4503775e-05 1.3339253e-04 1.9800328e-04 
9 1.2661451e-05 1.1343902e-06 2.4627972e-06 4.7093852e-06 8.6663168e-06 1.1770243e-05 1.3288879e-05 1.6502703e-05 2.5538949e-05 4.4736193e-05 7.4636756e-05 
10 3.7149428e-06 2.6360885e-07 6.0006436e-07 1.0950865e-06 2.2890555e-06 3.4722065e-06 3.9871399e-06 5.0420902e-06 7.4898650e-06 1.5256804e-05 2.7106282e-05 
11 1.0743525e-06 6.6168428e-08 1.2995756e-07 2.6084450e-07 5.0212794e-07 9.5403848e-07 1.1630000e-06 1.3638082e-06 2.3727637e-06 4.8052565e-06 9.7159573e-06 
12 3.1754159e-07 9.2784885e-09 3.2893922e-08 7.1693458e-08 1.4760219e-07 2.7434651e-07 3.4759635e-07 3.9677640e-07 5.9042165e-07 1.6231610e-06 3.3430676e-06 
13 9.2384539e-08 1.7096690e-09 6.9703801e-09 1.7468639e-08 2.9487474e-08 7.0713539e-08 9.7375883e-08 1.1871358e-07 2.0573219e-07 4.6867550e-07 1.2361214e-06 
14 2.4065867e-08 3.8227796e-10 1.5786159e-09 3.1669381e-09 9.7225640e-09 1.6852718e-08 2.8102148e-08 3.3846545e-08 6.2770970e-08 1.6570787e-07 4.4808152e-07 
15 7.3702920e-09 4.9873215e-11 2.2900956e-10 6.9821003e-10 2.5001070e-09 4.8847324e-09 8.3660510e-09 1.0073147e-08 2.1312113e-08 6.1908030e-08 1.5586178e-07 
16 2.1691942e-09 1.2980919e-11 6.1606810e-11 1.8111349e-10 5.5267235e-10 1.2633814e-09 2.4924651e-09 2.9625698e-09 6.9643949e-09 2.1160111e-08 5.4803126e-08 
17 6.4189094e-10 1.7062516e-12 1.5265224e-11 4.3112096e-11 1.1761666e-10 2.8858235e-10 7.6039506e-10 8.7620772e-10 2.3176355e-09 7.4565692e-09 1.9236095e-08 
18 1.7220008e-10 4.8504875e-13 4.0622584e-12 8.8664966e-12 2.4717532e-11 8.2597123e-11 2.1906122e-10 2.6226246e-10 7.7268070e-10 2.4891517e-09 7.0027189e-09 
19 4.9816098e-11 1.1739324e-13 6.4565923e-13 2.1838049e-12 5.3047186e-12 2.4348840e-11 6.3193184e-11 7.7778909e-11 2.6420320e-10 8.3029438e-10 2.5105654e-09 
20 1.3746987e-11 1.4749633e-14 1.6188682e-13 4.6725299e-13 1.3926224e-12 6.7348410e-12 1.8280463e-11 2.3323842e-11 6.6444857e-11 2.3208761e-10 8.2295109e-10 
21 3.7999308e-12 1.7422365e-15 4.0258551e-14 1.0031901e-13 3.6265356e-13 1.9362211e-12 5.5274492e-12 6.9931162e-12 1.5165586e-11 7.5271637e-11 2.8734788e-10 
22 1.0539963e-12 1.0446724e-15 7.3154526e-15 2.2407442e-14 1.2042029e-13 5.6696808e-13 1.5209587e-12 2.0374036e-12 4.0676218e-12 2.1964574e-11 1.0033245e-10 
23 2.1407952e-13 9.2078972e-16 2.1764222e-15 6.0863226e-15 3.3901543e-14 1.0498993e-13 4.3376976e-13 5.9227526e-13 1.0513921e-12 7.1751520e-12 3.5017317e-11 
24 5.8814705e-14 9.1946821e-16 1.0140089e-15 2.0030823e-15 7.6661544e-15 2.2564448e-14 1.1869735e-13 1.7020684e-13 3.2335243e-13 2.4083116e-12 1.2216489e-11 
25 1.2650659e-14 8.9676214e-16 9.3440355e-16 9.9407672e-16 2.1853701e-15 4.5564314e-15 3.4476699e-14 4.9909480e-14 1.0366363e-13 8.0231039e-13 4.2635645e-12 
26 3.6488049e-15 8.7751321e-16 9.1019040e-16 9.5540392e-16 1.0614535e-15 2.1069421e-15 9.5303473e-15 1.5409968e-14 3.3590658e-14 2.7284904e-13 1.5602482e-12 
27 1.4154546e-15 8.7873728e-16 8.9696531e-16 9.1887564e-16 9.6221101e-16 1.1060963e-15 3.2219074e-15 4.5904297e-15 1.0748589e-14 9.9311815e-14 5.9523502e-13 
28 1.0038748e-15 8.8797627e-16 9.0909241e-16 9.2265852e-16 9.3758968e-16 9.8037227e-16 1.2718179e-15 1.7194798e-15 3.8951895e-15 3.2403461e-14 2.2716255e-13 
29 9.6875707e-16 8.7796610e-16 8.8606426e-16 9.0881954e-16 9.2573258e-16 9.5590218e-16 9.7571032e-16 1.0369108e-15 1.5252538e-15 1.1189123e-14 8.7160308e-14 
30 9.2064950e-16 8.6683056e-16 8.8245423e-16 8.9232360e-16 9.0140229e-16 9.1052068e-16 9.2654581e-16 9.5806587e-16 1.0057217e-15 4.0540608e-15 3.3036471e-14 
31 9.3215923e-16 8.6697802e-16 8.8361070e-16 9.0229387e-16 9.1615529e-16 9.2607104e-16 9.3600400e-16 9.6472616e-16 9.9415019e-16 1.5130318e-15 1.3033793e-14 
32 9.3820976e-16 8.7299126e-16 8.8732395e-16 9.0185254e-16 9.1326606e-16 9.3144855e-16 9.4648585e-16 9.7315062e-16 1.0066461e-15 1.0811242e-15 5.0252735e-15 
33 9.2812568e-16 8.7309824e-16 8.9298112e-16 9.0212800e-16 9.1184470e-16 9.1934621e-16 9.3219837e-16 9.4833285e-16 9.6707899e-16 1.0123070e-15 2.0524960e-15 
34 9.2961647e-16 8.7367414e-16 8.8333366e-16 8.9730209e-16 9.1295022e-16 9.2041529e-16 9.4303054e-16 9.6199144e-16 9.7578214e-16 1.0297973e-15 1.1835937e-15 
35 9.3264187e-16 8.6941287e-16 8.8732220e-16 8.9337338e-16 9.1259892e-16 9.2495056e-16 9.3516435e-16 9.4835309e-16 9.7401359e-16 1.0186977e-15 1.1329519e-15 
36 9.1764386e-16 8.7801501e-16 8.8660566e-16 8.9558706e-16 9.0471100e-16 9.1379194e-16 9.2335347e-16 9.4345594e-16 9.5366338e-16 9.6790621e-16 1.0150574e-15 
37 9.2765716e-16 8.6724413e-16 8.8088715e-16 8.8746791e-16 8.9576963e-16 9.1496735e-16 9.3142958e-16 9.4564219e-16 9.6202973e-16 9.7810351e-16 1.0151972e-15 
38 9.0930384e-16 8.5638805e-16 8.7467264e-16 8.8329291e-16 8.9014622e-16 8.9987870e-16 9.1196051e-16 9.2436453e-16 9.3465857e-16 9.6200890e-16 1.0032037e-15 
39 9.1284473e-16 8.6023934e-16 8.7333086e-16 8.8620820e-16 8.9873325e-16 9.0906515e-16 9.1743365e-16 9.2656729e-16 9.3993866e-16 9.6312919e-16 9.8872202e-16 
40 9.1785461e-16 8.6773125e-16 8.8473461e-16 8.9964744e-16 9.0816152e-16 9.1180584e-16 9.2706043e-16 9.3704686e-16 9.5178534e-16 9.6521710e-16 9.9589860e-16 
41 9.1253037e-16 8.6794317e-16 8.7556441e-16 8.8567793e-16 8.9679573e-16 9.0346122e-16 9.2132842e-16 9.2861941e-16 9.4491059e-16 9.6661244e-16 9.9532882e-16 
42 9.0751110e-16 8.7012491e-16 8.8044414e-16 8.8782134e-16 8.9528998e-16 9.0285252e-16 9.1451988e-16 9.1893532e-16 9.3806634e-16 9.5735285e-16 9.8477626e-16 
43 9.1295239e-16 8.6203110e-16 8.7363102e-16 8.8301607e-16 8.9606330e-16 9.1046783e-16 9.1756063e-16 9.2656368e-16 9.4192187e-16 9.6337002e-16 9.8515707e-16 
44 9.0737798e-16 8.6219526e-16 8.7840617e-16 8.8166585e-16 8.9198788e-16 9.0270892e-16 9.1444441e-16 9.2551157e-16 9.4087067e-16 9.6248650e-16 9.7992693e-16 
45 9.1659503e-16 8.6677396e-16 8.7403632e-16 8.8662484e-16 8.9864757e-16 9.0743019e-16 9.2507369e-16 9.3939245e-16 9.5028405e-16 9.6402314e-16 9.9303218e-16 
46 9.1370377e-16 8.5189570e-16 8.7647503e-16 8.8644577e-16 8.9695578e-16 9.0685280e-16 9.1992900e-16 9.3158079e-16 9.4809316e-16 9.5901235e-16 9.8095442e-16 
47 9.0705679e-16 8.5954944e-16 8.7314607e-16 8.8545183e-16 8.9577539e-16 9.0289496e-16 9.0839916e-16 9.2755576e-16 9.4793253e-16 9.6150792e-16 9.9200088e-16 
48 9.1134207e-16 8.6294337e-16 8.7241051e-16 8.8505065e-16 8.9248256e-16 9.0243796e-16 9.2022990e-16 9.3293935e-16 9.4522090e-16 9.5749073e-16 9.8246527e-16 
49 9.2255044e-16 8.7325483e-16 8.8253147e-16 8.9399071e-16 9.0453706e-16 9.1433590e-16 9.2626681e-16 9.3881575e-16 9.5339652e-16 9.6696079e-16 1.0025437e-15 
50 9.0852775e-16 8.5725670e-16 8.7024325e-16 8.7828072e-16 8.8990642e-16 9.0341005e-16 9.1566800e-16 9.2759846e-16 9.5015350e-16 9.6521618e-16 9.9851546e-16 


==> data/resnorms_1_2_1_4_1_2_30_MG_W_2__2___level_3.txt <==
1 3.1318470e-01 2.9729125e-01 3.0191206e-01 3.0624541e-01 3.0827703e-01 3.1182288e-01 3.1447334e-01 3.1642444e-01 3.1876226e-01 3.2360553e-01 3.3069229e-01 
2 8.7998527e-02 8.1140235e-02 8.3768278e-02 8.4775543e-02 8.5492343e-02 8.6997697e-02 8.9251643e-02 9.0111931e-02 9.3261254e-02 9.5563600e-02 1.0025849e-01 
3 2.3224794e-02 1.4945155e-02 1.8683197e-02 2.0666659e-02 2.2407216e-02 2.2947810e-02 2.3407611e-02 2.4504505e-02 2.5616903e-02 2.6055452e-02 2.7054726e-02 
4 4.7561379e-03 1.4181284e-03 2.1092165e-03 2.5383345e-03 3.5841605e-03 4.4582865e-03 5.0271385e-03 5.6577970e-03 6.2334988e-03 7.1232014e-03 7.4210243e-03 
5 5.3324951e-04 1.4873765e-04 2.0151363e-04 2.4686379e-04 3.4207633e-04 4.6173780e-04 6.1450072e-04 8.2527147e-04 1.3173602e-03 1.6372252e-03 1.9224585e-03 
6 5.1904331e-05 1.4074188e-05 1.9830456e-05 2.5965616e-05 3.1420522e-05 4.1310628e-05 5.6204379e-05 8.8498702e-05 1.5239768e-04 2.8770086e-04 4.0507662e-04 
7 4.7583838e-06 1.4957322e-06 1.8641786e-06 2.7784250e-06 3.3086667e-06 4.1548476e-06 5.3625594e-06 7.9082086e-06 1.2355354e-05 3.6507816e-05 6.5405285e-05 
8 4.8325368e-07 1.5881842e-07 2.2020677e-07 3.0899403e-07 3.5264952e-07 4.5283574e-07 5.2954174e-07 7.7652232e-07 1.1603356e-06 3.1572864e-06 7.6649347e-06 
9 5.6146228e-08 1.7202808e-08 2.6888563e-08 3.4989007e-08 4.1735018e-08 4.7695503e-08 6.4564238e-08 8.7799775e-08 1.1635880e-07 3.0675338e-07 7.6368784e-07 
10 6.9424342e-09 1.9638108e-09 3.0816476e-09 3.9104556e-09 5.0506166e-09 6.2509471e-09 7.9296412e-09 9.9665919e-09 1.3547359e-08 3.1856579e-08 8.5844500e-08 
11 9.2432361e-10 2.3598998e-10 3.7702099e-10 4.4260788e-10 5.9995461e-10 7.9821031e-10 1.0236257e-09 1.2297836e-09 1.8690347e-09 3.2006651e-09 1.0183678e-08 
12 1.2064518e-10 2.7518821e-11 4.3219489e-11 5.4626989e-11 7.7923959e-11 1.0259056e-10 1.2659871e-10 1.6255740e-10 2.2718288e-10 4.0958923e-10 1.1429447e-09 
13 1.5243864e-11 3.3648683e-12 4.7941319e-12 6.9977647e-12 8.7901129e-12 1.3172908e-11 1.7796034e-11 2.2223858e-11 2.9337373e-11 4.8285243e-11 1.4613413e-10 
14 1.9071634e-12 4.3990001e-13 5.6115554e-13 9.2316127e-13 1.1485747e-12 1.6005900e-12 2.4489875e-12 3.1683710e-12 4.3278323e-12 6.2897041e-12 1.6353022e-11 
15 2.5173153e-13 5.7203923e-14 6.7975882e-14 1.0629784e-13 1.5247207e-13 2.1864672e-13 2.9754524e-13 4.4031602e-13 6.2537690e-13 8.2204131e-13 1.8903698e-12 
16 3.2724201e-14 7.3970331e-15 8.5931805e-15 1.2897220e-14 2.0445509e-14 2.8554847e-14 4.2321832e-14 6.6326981e-14 8.8155131e-14 1.1243034e-13 2.8939725e-13 
17 4.6319659e-15 1.3740729e-15 1.5488190e-15 1.7844548e-15 2.6655664e-15 3.9067144e-15 5.3803187e-15 9.4214566e-15 1.2690349e-14 1.6245968e-14 4.0640428e-14 
18 1.2149242e-15 9.0222582e-16 9.2960352e-16 9.6728877e-16 1.0231029e-15 1.1109856e-15 1.3012519e-15 1.8113290e-15 2.1310001e-15 2.6285029e-15 5.8090845e-15 
19 9.4684549e-16 8.7344572e-16 8.9436163e-16 9.0324122e-16 9.2143119e-16 9.3985609e-16 9.5628533e-16 9.8187064e-16 1.0094523e-15 1.0661976e-15 1.2507964e-15 
20 9.0566142e-16 8.7183594e-16 8.8103677e-16 8.8963539e-16 8.9606201e-16 9.0078311e-16 9.1049494e-16 9.3094627e-16 9.4802534e-16 9.6941814e-16 1.0165362e-15 
21 9.1909680e-16 8.7427911e-16 8.8244961e-16 8.9189210e-16 9.0546872e-16 9.1588750e-16 9.2422903e-16 9.3176733e-16 9.4886005e-16 9.6253446e-16 1.0000913e-15 
22 9.0217631e-16 8.6557885e-16 8.7554255e-16 8.8459100e-16 8.9457314e-16 8.9989218e-16 9.0799027e-16 9.2284423e-16 9.3751968e-16 9.5792743e-16 9.8309109e-16 
23 9.0698411e-16 8.6534218e-16 8.8067328e-16 8.8826483e-16 8.9223969e-16 9.0172202e-16 9.1148375e-16 9.2323161e-16 9.3841067e-16 9.5674200e-16 9.7157306e-16 
24 9.1300427e-16 8.6929945e-16 8.7888484e-16 8.8533428e-16 8.9731996e-16 9.0921011e-16 9.1675096e-16 9.3120410e-16 9.4836753e-16 9.6151391e-16 9.9453290e-16 
25 9.0952028e-16 8.7336909e-16 8.7792582e-16 8.8489761e-16 8.9576630e-16 9.0420386e-16 9.1190342e-16 9.2750852e-16 9.4757199e-16 9.7100824e-16 9.9859150e-16 
26 9.0314861e-16 8.6572068e-16 8.7698374e-16 8.8313653e-16 8.8992962e-16 8.9920508e-16 9.0645880e-16 9.1591382e-16 9.2396342e-16 9.3610528e-16 9.4683788e-16 
27 8.9886107e-16 8.7168523e-16 8.7749883e-16 8.8452161e-16 8.9197908e-16 8.9587149e-16 9.0454832e-16 9.1119574e-16 9.2208673e-16 9.3717235e-16 9.5881688e-16 
28 9.1346656e-16 8.7081655e-16 8.8541251e-16 8.9147032e-16 8.9851610e-16 9.0877096e-16 9.2211902e-16 9.3136735e-16 9.4059846e-16 9.6373933e-16 9.8702838e-16 
29 9.0720834e-16 8.7242651e-16 8.7866298e-16 8.8650035e-16 8.9945396e-16 9.0457503e-16 9.1001170e-16 9.1950987e-16 9.3010949e-16 9.4921316e-16 9.7829531e-16 
30 9.1051086e-16 8.6578080e-16 8.8276014e-16 8.9224905e-16 9.0264708e-16 9.0816600e-16 9.1330635e-16 9.2354037e-16 9.3994434e-16 9.6077430e-16 9.7863936e-16 
31 9.0575822e-16 8.6133684e-16 8.7477279e-16 8.8384342e-16 8.9566764e-16 9.0279661e-16 9.0823955e-16 9.1389394e-16 9.2529330e-16 9.3866575e-16 9.7653194e-16 
32 9.1300900e-16 8.7586689e-16 8.8257373e-16 8.9464415e-16 9.0073397e-16 9.0597776e-16 9.1736032e-16 9.2300444e-16 9.3023890e-16 9.4167792e-16 9.8024938e-16 
33 9.0657948e-16 8.6782821e-16 8.8030948e-16 8.9041484e-16 8.9627010e-16 9.0086167e-16 9.0875934e-16 9.1858604e-16 9.3846200e-16 9.7183532e-16 1.0206180e-15 
34 9.0364801e-16 8.6042069e-16 8.7519140e-16 8.8598285e-16 8.9141805e-16 9.0035515e-16 9.0713083e-16 9.1838084e-16 9.3242742e-16 9.5430729e-16 9.7804018e-16 
35 9.0324852e-16 8.6868231e-16 8.7418079e-16 8.8184125e-16 8.9301449e-16 8.9927579e-16 9.0626032e-16 9.2304952e-16 9.2930750e-16 9.4938223e-16 9.7512267e-16 
36 9.1714365e-16 8.7249221e-16 8.9010998e-16 8.9647083e-16 9.0849424e-16 9.1268190e-16 9.2216203e-16 9.2951232e-16 9.3923906e-16 9.4725132e-16 9.6704325e-16 
37 9.0738884e-16 8.6371183e-16 8.7459466e-16 8.8286476e-16 8.9330050e-16 9.0431942e-16 9.0985558e-16 9.1987366e-16 9.3201790e-16 9.4897092e-16 9.8487873e-16 
38 9.1796598e-16 8.7486934e-16 8.8359200e-16 8.8988342e-16 9.0441571e-16 9.1184662e-16 9.2065166e-16 9.3680449e-16 9.4617089e-16 9.6022519e-16 9.9431719e-16 
39 9.0533210e-16 8.6483795e-16 8.7515867e-16 8.8730955e-16 8.9273064e-16 9.0213636e-16 9.0902496e-16 9.2055839e-16 9.2945603e-16 9.4989610e-16 9.9982171e-16 
40 9.0588485e-16 8.7072906e-16 8.8056998e-16 8.8736101e-16 8.9341779e-16 9.0023757e-16 9.0908438e-16 9.1570256e-16 9.2690318e-16 9.3992021e-16 9.8258802e-16 
41 9.0027533e-16 8.7152227e-16 8.7661617e-16 8.7957133e-16 8.8735644e-16 8.9458369e-16 9.0311015e-16 9.1874961e-16 9.3145179e-16 9.4988143e-16 9.7056120e-16 
42 9.1504596e-16 8.7338312e-16 8.8308320e-16 8.9195564e-16 9.0529152e-16 9.1249462e-16 9.1764762e-16 9.3406259e-16 9.4694361e-16 9.6061044e-16 9.8984893e-16 
43 9.1080383e-16 8.7459550e-16 8.8454640e-16 8.9403860e-16 9.0371833e-16 9.0790930e-16 9.1689807e-16 9.3404487e-16 9.5616742e-16 9.7947794e-16 1.0140080e-15 
44 9.0077100e-16 8.6773187e-16 8.7471729e-16 8.8077010e-16 8.8968475e-16 8.9741508e-16 9.0626130e-16 9.1496659e-16 9.2493361e-16 9.3915656e-16 9.7809557e-16 
45 9.0371389e-16 8.7204280e-16 8.8389346e-16 8.9095011e-16 8.9709437e-16 9.0195940e-16 9.0751780e-16 9.1697592e-16 9.2255382e-16 9.3573872e-16 9.5891180e-16 
46 9.0448051e-16 8.6155269e-16 8.7470992e-16 8.7824584e-16 8.9254114e-16 9.0049159e-16 9.0738407e-16 9.1944345e-16 9.3646814e-16 9.5247722e-16 9.7503074e-16 
47 9.0615921e-16 8.6537291e-16 8.7723450e-16 8.8454632e-16 8.8907880e-16 8.9947639e-16 9.0855387e-16 9.1843599e-16 9.3116363e-16 9.4778259e-16 9.7073948e-16 
48 9.0916946e-16 8.7060441e-16 8.8415602e-16 8.8913190e-16 8.9763247e-16 9.0374647e-16 9.1362890e-16 9.1759257e-16 9.2871674e-16 9.3571324e-16 9.6563467e-16 
49 9.0445996e-16 8.6559332e-16 8.7973837e-16 8.8631549e-16 8.9234151e-16 9.0021446e-16 9.0617932e-16 9.1971098e-16 9.3233535e-16 9.4429439e-16 9.6821138e-16 
50 9.1681943e-16 8.6311986e-16 8.8088212e-16 8.8798025e-16 8.9775080e-16 9.0822075e-16 9.2162072e-16 9.3187367e-16 9.4755797e-16 9.6574946e-16 1.0050124e-15 


==> data/resnorms_1_2_1_4_1_2_30_MSG_W_2__2___level_3.txt <==
1 2.5422107e-01 2.2178836e-01 2.2956845e-01 2.4058771e-01 2.4453581e-01 2.5228961e-01 2.5535563e-01 2.5790729e-01 2.6220969e-01 2.7056020e-01 2.7817054e-01 
2 8.3696087e-02 7.5600181e-02 7.7582776e-02 7.9174996e-02 8.1281929e-02 8.2703996e-02 8.5036360e-02 8.6449746e-02 8.9890001e-02 9.3141257e-02 1.0099856e-01 
3 2.4557366e-02 1.0972337e-02 2.0938506e-02 2.2261742e-02 2.3301885e-02 2.3636386e-02 2.5049330e-02 2.7598556e-02 3.0690865e-02 3.3124250e-02 3.4605404e-02 
4 6.6809434e-03 2.5041544e-03 3.2942824e-03 5.9533745e-03 6.3129755e-03 6.5749645e-03 6.8949566e-03 7.9447607e-03 9.7855501e-03 1.0880657e-02 1.2904818e-02 
5 1.9633808e-03 5.4773937e-04 8.3204504e-04 1.5705157e-03 1.7943633e-03 1.9039703e-03 2.0229119e-03 2.4490571e-03 3.1821767e-03 4.0518191e-03 4.7338784e-03 
6 5.3321554e-04 1.2946118e-04 2.0717005e-04 2.6881326e-04 4.4544210e-04 5.1679441e-04 5.4933698e-04 6.1746635e-04 9.9811742e-04 1.2696865e-03 1.6934400e-03 
7 1.5295719e-04 2.4023125e-05 4.8859244e-05 5.7945008e-05 9.4641984e-05 1.4701996e-04 1.6298513e-04 1.7755726e-04 2.5212543e-04 4.0040329e-04 6.0702547e-04 
8 4.4023122e-05 3.6139218e-06 8.0129710e-06 1.5448257e-05 2.2333285e-05 4.0394784e-05 4.7351187e-05 5.4249873e-05 7.7439242e-05 1.3862460e-04 2.3548876e-04 
9 1.2650357e-05 5.4758346e-07 2.0169510e-06 3.7587795e-06 5.0590442e-06 1.0775833e-05 1.3446125e-05 1.5675918e-05 2.0982755e-05 4.5784229e-05 7.0269455e-05 
10 3.0547890e-06 1.4585134e-07 5.1566674e-07 8.5661052e-07 1.2492379e-06 2.3064245e-06 3.6026929e-06 4.3857864e-06 6.4871664e-06 1.4730914e-05 2.6503504e-05 
11 7.5383061e-07 3.2793558e-08 7.1733463e-08 1.3323838e-07 2.2836406e-07 4.9591728e-07 9.9457179e-07 1.2902740e-06 1.8860508e-06 4.8867421e-06 9.9477085e-06 
12 1.7872629e-07 7.8075137e-09 1.7303341e-08 3.2414232e-08 4.8493155e-08 1.2114578e-07 2.4748434e-07 3.7332832e-07 5.2814905e-07 1.8172412e-06 3.7802622e-06 
13 4.5099456e-08 1.1776965e-09 4.7896467e-09 8.5391283e-09 1.5027444e-08 3.4302283e-08 6.4654981e-08 1.1079827e-07 1.6505115e-07 3.8255740e-07 1.3115037e-06 
14 1.2488551e-08 1.7493772e-10 7.5848954e-10 2.1429113e-09 3.4381390e-09 6.5184283e-09 1.7751215e-08 2.9196291e-08 3.9285040e-08 9.6651690e-08 4.8751902e-07 
15 2.8546845e-09 2.7659412e-11 1.8842817e-10 4.2312684e-10 7.6564398e-10 1.5209198e-09 4.6014608e-09 8.1854823e-09 1.0815765e-08 2.4060517e-08 1.7832157e-07 
16 6.1777347e-10 4.5413266e-12 4.8550971e-11 9.5965576e-11 1.8710224e-10 3.5555400e-10 1.1788296e-09 2.3302167e-09 3.4011678e-09 8.3131400e-09 6.5180466e-08 
17 1.3802910e-10 6.4124022e-13 7.3503713e-12 1.9629419e-11 3.2585032e-11 8.1363799e-11 3.6737519e-10 6.7156056e-10 1.0151186e-09 2.8728997e-09 2.3815482e-08 
18 3.2248827e-11 1.1347012e-13 1.7683050e-12 3.9003036e-12 8.8470272e-12 1.9994465e-11 9.7250069e-11 1.9391002e-10 2.7569986e-10 9.9322440e-10 8.7032864e-09 
19 9.2127776e-12 1.5160643e-14 4.8531703e-13 9.2702187e-13 2.0776707e-12 3.9298891e-12 1.5339752e-11 5.5976008e-11 8.2764420e-11 3.4351736e-10 3.1817986e-09 
20 2.9377120e-12 4.1978448e-15 5.6050257e-14 2.2396338e-13 4.1818674e-13 1.2068230e-12 5.5456438e-12 1.4912474e-11 2.3794304e-11 1.1886323e-10 1.1639749e-09 
21 8.6304971e-13 1.3958125e-15 1.0099962e-14 3.0488965e-14 1.0622672e-13 2.3268171e-13 1.2277282e-12 4.2326612e-12 7.0930084e-12 3.7223510e-11 4.2592298e-10 
22 1.3023248e-13 9.3035245e-16 2.8936406e-15 7.2774698e-15 2.7031380e-14 6.4116382e-14 3.6990537e-13 1.3137516e-12 2.1070786e-12 1.1667745e-11 9.9140711e-11 
23 4.0135505e-14 9.2998097e-16 1.0136009e-15 2.0996402e-15 5.5225216e-15 1.8181798e-14 9.0625131e-14 3.5917348e-13 6.2669339e-13 3.9308969e-12 3.8048724e-11 
24 1.1502646e-14 8.9688968e-16 9.3496204e-16 1.0408072e-15 1.9181217e-15 4.7607083e-15 2.4683560e-14 1.0577971e-13 1.9528334e-13 1.3321816e-12 1.4609805e-11 
25 2.4380104e-15 8.8768810e-16 9.3373016e-16 9.7216624e-16 1.0539740e-15 1.6758309e-15 6.5070195e-15 2.9899283e-14 6.1043756e-14 4.5465072e-13 5.6129115e-12 
26 1.2359958e-15 8.8242042e-16 9.1617630e-16 9.4248480e-16 9.7817571e-16 1.1003650e-15 2.0040257e-15 7.1788971e-15 1.6901490e-14 1.5579773e-13 2.1568168e-12 
27 1.0287260e-15 8.8860528e-16 9.1829855e-16 9.3553592e-16 9.4660958e-16 9.9152166e-16 1.1152201e-15 2.3894499e-15 5.1560688e-15 5.3652952e-14 8.2936863e-13 
28 1.0031948e-15 8.8304231e-16 8.9995890e-16 9.1236759e-16 9.4591222e-16 9.7515076e-16 1.0510350e-15 1.1509721e-15 1.9136479e-15 1.8510203e-14 3.1641419e-13 
29 9.4017912e-16 8.7041374e-16 8.9330310e-16 9.0705255e-16 9.2085046e-16 9.3525876e-16 9.4600047e-16 9.7664203e-16 1.0688723e-15 7.5090580e-15 1.1469547e-13 
30 9.4351103e-16 8.6958937e-16 8.7884767e-16 8.9633579e-16 9.1625199e-16 9.2723811e-16 9.5317989e-16 9.7219589e-16 1.0261456e-15 1.7667693e-15 4.1737525e-14 
31 9.4134458e-16 8.7007899e-16 8.9193575e-16 9.0562716e-16 9.1750829e-16 9.3585705e-16 9.4642212e-16 9.5430952e-16 9.9586207e-16 1.2024622e-15 1.5319127e-14 
32 9.4094115e-16 8.7907332e-16 8.9568949e-16 9.0586108e-16 9.2002046e-16 9.3272165e-16 9.5265279e-16 9.8361663e-16 1.0244086e-15 1.1132473e-15 5.6682782e-15 
33 9.1948750e-16 8.6323456e-16 8.7385295e-16 8.8367848e-16 8.9685753e-16 9.1156124e-16 9.3032271e-16 9.4410842e-16 9.6767429e-16 1.0051292e-15 2.1505723e-15 
34 9.3166385e-16 8.6393917e-16 8.7804827e-16 8.9400730e-16 9.1090978e-16 9.2740248e-16 9.4560789e-16 9.6834514e-16 9.8358429e-16 1.0043506e-15 1.2895022e-15 
35 9.2533582e-16 8.7009365e-16 8.8919684e-16 9.0254249e-16 9.1009393e-16 9.1656819e-16 9.2937122e-16 9.4917653e-16 9.6459012e-16 9.8739834e-16 1.1275711e-15 
36 9.2219014e-16 8.6311720e-16 8.7645801e-16 8.9000491e-16 9.0037336e-16 9.1363504e-16 9.3275632e-16 9.4857493e-16 9.6834732e-16 9.9596632e-16 1.0722142e-15 
37 9.2725987e-16 8.7655322e-16 8.9173302e-16 9.0186132e-16 9.1017377e-16 9.1837366e-16 9.3345730e-16 9.4261635e-16 9.5812884e-16 9.8897153e-16 1.0132302e-15 
38 9.1077164e-16 8.6606973e-16 8.8328048e-16 8.9024026e-16 8.9521565e-16 9.0558586e-16 9.1669325e-16 9.2724672e-16 9.5540878e-16 9.7368231e-16 9.9202018e-16 
39 9.1432503e-16 8.7011436e-16 8.8163023e-16 8.9074513e-16 8.9463274e-16 9.1033008e-16 9.2370047e-16 9.4231998e-16 9.5896241e-16 9.6706973e-16 9.8999503e-16 
40 9.2083527e-16 8.6137680e-16 8.7373051e-16 8.9193927e-16 9.0011793e-16 9.1699353e-16 9.2781693e-16 9.3255586e-16 9.4599673e-16 9.6899134e-16 9.9733190e-16 
41 9.1112330e-16 8.5988687e-16 8.7038436e-16 8.8624609e-16 8.9237546e-16 9.0320105e-16 9.2097341e-16 9.3009848e-16 9.5077648e-16 9.6644228e-16 9.9136045e-16 
42 9.1909854e-16 8.6842586e-16 8.7706348e-16 8.8567384e-16 8.9800486e-16 9.1375710e-16 9.2386155e-16 9.3392568e-16 9.4727064e-16 9.7422384e-16 1.0081204e-15 
43 9.1344331e-16 8.7301672e-16 8.8015576e-16 8.9243621e-16 9.0211618e-16 9.0904406e-16 9.2029349e-16 9.3029587e-16 9.4646840e-16 9.7715855e-16 1.0158450e-15 
44 9.3048096e-16 8.6929979e-16 8.7859975e-16 8.9225125e-16 9.0130559e-16 9.2237125e-16 9.3530189e-16 9.4518292e-16 9.6295354e-16 9.7451808e-16 1.0171213e-15 
45 9.2428335e-16 8.7430918e-16 8.8566781e-16 8.9566379e-16 9.0378417e-16 9.1811764e-16 9.3036811e-16 9.4569317e-16 9.5890768e-16 9.8800621e-16 1.0383934e-15 
46 9.1853375e-16 8.7221295e-16 8.8394063e-16 8.9520308e-16 9.0196647e-16 9.1187119e-16 9.2766654e-16 9.5239258e-16 9.6625229e-16 9.8786477e-16 1.0248491e-15 
47 9.2036719e-16 8.7437497e-16 8.8845328e-16 8.9390979e-16 9.0243041e-16 9.1174221e-16 9.3014322e-16 9.3408526e-16 9.4579491e-16 9.6499446e-16 9.8731095e-16 
48 9.1087129e-16 8.6294617e-16 8.7392218e-16 8.8491153e-16 8.9667517e-16 9.0908388e-16 9.1738304e-16 9.3442237e-16 9.4786980e-16 9.7108610e-16 1.0235287e-15 
49 9.2036626e-16 8.7255729e-16 8.7982478e-16 8.9149154e-16 9.0399037e-16 9.1608763e-16 9.2340429e-16 9.3403157e-16 9.5293304e-16 9.9612238e-16 1.0215623e-15 
50 9.2127838e-16 8.6576437e-16 8.7727927e-16 8.8556436e-16 9.0293282e-16 9.1476447e-16 9.2547968e-16 9.3586803e-16 9.4435131e-16 9.5543909e-16 9.9662342e-16 


==> data/resnorms_1_2_1_4_1_4_0_MG_W_2__2___level_3.txt <==
1 3.8818636e-01 3.6040549e-01 3.6584781e-01 3.7315722e-01 3.7976449e-01 3.8763479e-01 3.9011085e-01 3.9639121e-01 4.0465984e-01 4.1500461e-01 4.2583466e-01 
2 1.0852317e-01 9.9136543e-02 1.0214200e-01 1.0346329e-01 1.0562373e-01 1.0695744e-01 1.0994866e-01 1.1148906e-01 1.1322512e-01 1.1974198e-01 1.2705432e-01 
3 2.7730958e-02 1.6965316e-02 2.0687648e-02 2.3529711e-02 2.5559035e-02 2.6919043e-02 2.8291919e-02 3.0133405e-02 3.2260138e-02 3.4937001e-02 5.7330382e-02 
4 6.6046600e-03 2.1876444e-03 2.7957396e-03 3.9060586e-03 5.0165514e-03 6.3496698e-03 7.2791207e-03 8.4115691e-03 9.6936315e-03 1.0974890e-02 3.1225242e-02 
5 1.4240281e-03 3.5194895e-04 4.9401210e-04 6.2515901e-04 8.9034377e-04 1.3069871e-03 1.5971547e-03 2.0095792e-03 2.5711478e-03 3.8436068e-03 1.7737320e-02 
6 2.3444012e-04 5.8205523e-05 8.8529032e-05 1.1507441e-04 1.4869393e-04 2.1791845e-04 2.8148108e-04 3.7089139e-04 7.7521467e-04 1.2686444e-03 1.0833709e-02 
7 4.3993659e-05 1.0445132e-05 1.8130113e-05 2.4768302e-05 2.7360501e-05 3.7889977e-05 5.2466756e-05 7.2686140e-05 2.0065331e-04 4.4388416e-04 7.0000270e-03 
8 8.7421056e-06 1.9076651e-06 3.2379354e-06 4.7511359e-06 6.1653305e-06 7.8821596e-06 1.1253856e-05 1.9742766e-05 5.6539841e-05 1.6023125e-04 3.9913822e-03 
9 2.1453362e-06 3.5466476e-07 6.0370929e-07 9.4733015e-07 1.3457681e-06 1.7013040e-06 2.8662776e-06 4.3569790e-06 1.6095222e-05 5.5447420e-05 2.2947361e-03 
10 4.6772857e-07 7.0197830e-08 1.2140387e-07 1.9485319e-07 2.9510513e-07 4.0776341e-07 6.6794076e-07 1.1269003e-06 4.9717790e-06 1.9806235e-05 1.5380892e-03 
11 1.1940941e-07 1.4404840e-08 2.4445363e-08 3.8275246e-08 6.7068705e-08 9.9965901e-08 1.7762249e-07 2.8013976e-07 1.5807471e-06 7.4624111e-06 1.1213687e-03 
12 2.8557230e-08 3.0856164e-09 4.7479038e-09 8.0154230e-09 1.5202373e-08 2.4576229e-08 3.6352049e-08 7.6698265e-08 4.9477809e-07 1.8294014e-06 8.1792732e-04 
13 7.0481677e-09 6.5140288e-10 1.0298971e-09 1.8215251e-09 3.5956247e-09 5.8690826e-09 9.9793956e-09 2.0138207e-08 1.4263787e-07 6.2713185e-07 5.9663685e-04 
14 1.7662789e-09 1.4014109e-10 2.1436828e-10 4.2342850e-10 8.3546860e-10 1.4648017e-09 2.4895446e-09 5.5507339e-09 3.3041577e-08 2.4294970e-07 4.3524523e-04 
15 4.6226702e-10 3.0436068e-11 4.6041238e-11 9.8180597e-11 2.0102823e-10 3.4037487e-10 6.8062097e-10 1.4806392e-09 9.2340534e-09 8.4185428e-08 3.1751146e-04 
16 1.1398478e-10 6.2883568e-12 9.6538855e-12 1.8705144e-11 4.8220321e-11 8.8121157e-11 1.7487948e-10 4.1593880e-10 1.6459982e-09 3.2600818e-08 2.3162840e-04 
17 2.9302347e-11 1.1873782e-12 2.0503347e-12 4.0571805e-12 1.1529129e-11 2.2640381e-11 4.6375219e-11 1.1213889e-10 3.2410872e-10 1.1562092e-08 1.6897671e-04 
18 7.5654739e-12 2.1999213e-13 4.4267909e-13 8.7232486e-13 2.8037445e-12 5.7532202e-12 1.2462848e-11 2.9585816e-11 7.9994026e-11 4.3119439e-09 1.2327248e-04 
19 1.9727189e-12 4.6225021e-14 9.8124833e-14 2.0771755e-13 6.8630383e-13 1.4518646e-12 3.0790520e-12 6.6893531e-12 2.2381793e-11 1.6109983e-09 8.9930873e-05 
20 4.2341457e-13 9.8628504e-15 2.2184344e-14 4.9313641e-14 1.6276458e-13 3.0311225e-13 6.8253054e-13 1.8395556e-12 6.2291597e-12 6.0112805e-10 6.5397375e-05 
21 9.9223853e-14 2.2528947e-15 4.8339268e-15 1.1885031e-14 4.1191486e-14 6.7815979e-14 1.7264642e-13 5.0954971e-13 1.7331850e-12 2.2468480e-10 4.7286801e-05 
22 2.5158235e-14 1.1642933e-15 1.4496952e-15 3.0416268e-15 8.8395471e-15 1.6079572e-14 4.5614281e-14 1.4868209e-13 4.8400194e-13 8.3864076e-11 3.4208562e-05 
23 6.7019644e-15 9.4895507e-16 1.0110087e-15 1.2025298e-15 2.2334758e-15 3.9105680e-15 1.2093872e-14 4.1533672e-14 1.3449602e-13 3.1356253e-11 2.4759183e-05 
24 1.8272139e-15 9.3017593e-16 9.7974555e-16 1.0367197e-15 1.0922106e-15 1.3657891e-15 3.3570871e-15 1.0734209e-14 3.7622759e-14 1.1707405e-11 1.7928174e-05 
25 1.1305781e-15 9.1262201e-16 9.3900687e-16 9.5796347e-16 1.0050618e-15 1.0509459e-15 1.2465621e-15 2.8654642e-15 1.0525579e-14 4.3787618e-12 1.2987508e-05 
26 1.0158109e-15 8.9113238e-16 9.0984320e-16 9.3062931e-16 9.5367440e-16 9.8150798e-16 1.0507265e-15 1.2526402e-15 3.1422239e-15 1.6353322e-12 9.4123406e-06 
27 9.6274210e-16 8.8387249e-16 8.9998693e-16 9.1760344e-16 9.2546893e-16 9.3837288e-16 9.8698149e-16 1.0402266e-15 1.3495871e-15 6.1185120e-13 6.8240734e-06 
28 9.7001546e-16 8.8511993e-16 8.9574063e-16 9.0944608e-16 9.3149293e-16 9.5757883e-16 9.9280320e-16 1.0215438e-15 1.1274953e-15 2.2863758e-13 4.9494440e-06 
29 9.4385766e-16 8.7730230e-16 8.9372070e-16 9.0936320e-16 9.2567584e-16 9.3881882e-16 9.5375962e-16 9.7474963e-16 1.0767586e-15 8.5487347e-14 3.5911078e-06 
30 9.7131910e-16 8.8876674e-16 8.9622749e-16 9.1016592e-16 9.3381745e-16 9.4217440e-16 9.8418447e-16 1.0058317e-15 1.0753155e-15 3.2033180e-14 2.6064693e-06 
31 9.5815090e-16 8.8668287e-16 8.9823525e-16 9.0780754e-16 9.1894041e-16 9.5111724e-16 9.6675189e-16 1.0140152e-15 1.0797907e-15 1.2006281e-14 1.8924396e-06 
32 9.5678539e-16 8.8974412e-16 9.0403845e-16 9.1381208e-16 9.3092067e-16 9.4898628e-16 9.6919237e-16 1.0005530e-15 1.0843946e-15 4.6668756e-15 1.3167776e-06 
33 9.5650971e-16 8.9031870e-16 9.0001793e-16 9.1276348e-16 9.3007314e-16 9.4871940e-16 9.6921883e-16 9.9725282e-16 1.0391386e-15 2.0965195e-15 9.1229072e-07 
34 9.5100811e-16 8.8245815e-16 8.9711593e-16 9.1875944e-16 9.3124977e-16 9.4578762e-16 9.5826381e-16 9.7901226e-16 1.0560036e-15 1.3263575e-15 6.3227351e-07 
35 9.4411288e-16 8.7459687e-16 8.9824165e-16 9.0964474e-16 9.1962709e-16 9.3397302e-16 9.5960637e-16 9.8757294e-16 1.0203274e-15 1.1774756e-15 4.3836377e-07 
36 9.4729782e-16 8.9768128e-16 9.0504092e-16 9.1349429e-16 9.2308372e-16 9.3920186e-16 9.6091340e-16 9.7730780e-16 1.0399564e-15 1.1375331e-15 3.0403915e-07 
37 9.4037844e-16 8.7828171e-16 9.0184803e-16 9.1384513e-16 9.2454814e-16 9.3630347e-16 9.5455240e-16 1.0090432e-15 1.0337252e-15 1.1348137e-15 2.1095850e-07 
38 9.3673474e-16 8.8884298e-16 8.9710029e-16 9.0891882e-16 9.1692994e-16 9.2514145e-16 9.4084003e-16 9.6819942e-16 1.0176951e-15 1.0885682e-15 1.4643500e-07 
39 9.3886636e-16 8.9112223e-16 9.0158897e-16 9.1347917e-16 9.2517255e-16 9.3432718e-16 9.4728315e-16 9.7507330e-16 1.0087396e-15 1.0455422e-15 1.0169063e-07 
40 9.3595399e-16 8.9186385e-16 8.9989190e-16 9.0920306e-16 9.2108801e-16 9.2915396e-16 9.5110610e-16 9.9213102e-16 1.0050940e-15 1.0932837e-15 7.0650173e-08 
41 9.3110129e-16 8.7843377e-16 8.9264988e-16 9.0258740e-16 9.1420663e-16 9.2487059e-16 9.4744480e-16 9.7664124e-16 1.0110135e-15 1.0733140e-15 4.9107741e-08 
42 9.4984555e-16 8.8074781e-16 9.0118111e-16 9.1209938e-16 9.3262827e-16 9.4321459e-16 9.5243009e-16 9.6992605e-16 9.9474497e-16 1.0536249e-15 3.4150688e-08 
43 9.4957200e-16 8.8255147e-16 9.0197343e-16 9.1081720e-16 9.2047030e-16 9.3379761e-16 9.5411857e-16 9.6828962e-16 1.0008257e-15 1.0636729e-15 2.3761302e-08 
44 9.5207314e-16 8.9320296e-16 9.0014425e-16 9.1005564e-16 9.3090978e-16 9.4342964e-16 9.5864066e-16 9.8398243e-16 1.0131683e-15 1.0908146e-15 1.6541345e-08 
45 9.5220180e-16 8.9560489e-16 9.0882415e-16 9.2085346e-16 9.2853891e-16 9.5166072e-16 9.5977980e-16 9.9721842e-16 1.0484616e-15 1.1103433e-15 1.1521524e-08 
46 9.3953456e-16 8.7607169e-16 8.9676650e-16 9.0651582e-16 9.2103809e-16 9.3422912e-16 9.4393591e-16 9.7210826e-16 9.9808437e-16 1.0926171e-15 8.0296426e-09 
47 9.4650145e-16 8.8338216e-16 8.9739674e-16 9.0876628e-16 9.2740798e-16 9.4003274e-16 9.5499436e-16 9.7042360e-16 9.9032473e-16 1.0512869e-15 5.5993608e-09 
48 9.3460605e-16 8.8735276e-16 8.9777249e-16 9.0821201e-16 9.1551943e-16 9.2633643e-16 9.3845068e-16 9.4518078e-16 9.6954940e-16 1.0298781e-15 3.9070176e-09 
49 9.3588109e-16 8.9104303e-16 8.9751530e-16 9.0922887e-16 9.2021120e-16 9.3039632e-16 9.3781654e-16 9.6368356e-16 9.9739851e-16 1.0484284e-15 2.7278829e-09 
50 9.4643273e-16 8.8394366e-16 8.9661970e-16 9.0991783e-16 9.1912162e-16 9.3627021e-16 9.5830717e-16 9.8237160e-16 1.0439419e-15 1.1608783e-15 1.9058472e-09 


==> data/resnorms_1_2_1_4_1_4_0_MSG_W_2__2___level_3.txt <==
1 2.6730410e-01 2.4234239e-01 2.4970974e-01 2.5545607e-01 2.6007218e-01 2.6459812e-01 2.6976710e-01 2.7455965e-01 2.7951182e-01 2.8383445e-01 2.9375818e-01 
2 9.2562604e-02 8.2830005e-02 8.5244199e-02 8.6609230e-02 9.0030281e-02 9.2032586e-02 9.3114672e-02 9.4488497e-02 9.6178450e-02 9.8275817e-02 1.0269500e-01 
3 3.0946950e-02 2.4673981e-02 2.6049106e-02 2.6921144e-02 2.8779146e-02 3.0086174e-02 3.1441551e-02 3.2902597e-02 3.4391317e-02 3.5226040e-02 3.6897436e-02 
4 9.4134342e-03 6.7071580e-03 7.6287006e-03 8.2201882e-03 8.6489110e-03 9.1475201e-03 9.7766507e-03 1.0819668e-02 1.1782779e-02 1.2669564e-02 1.3631928e-02 
5 3.0249692e-03 1.8096300e-03 2.1038306e-03 2.4793387e-03 2.7010650e-03 2.9190138e-03 3.2264663e-03 3.4324211e-03 3.8831550e-03 4.2641929e-03 4.7503655e-03 
6 1.0261386e-03 3.8091902e-04 5.7885494e-04 6.7948672e-04 7.8381961e-04 9.7601879e-04 1.0509581e-03 1.1587361e-03 1.3010758e-03 1.4819736e-03 1.7321159e-03 
7 3.0396978e-04 5.6342873e-05 1.2679620e-04 1.6715816e-04 2.0536097e-04 2.3874649e-04 3.1846570e-04 3.6948575e-04 4.4036937e-04 4.7325161e-04 5.8566818e-04 
8 7.8049024e-05 1.1699494e-05 1.9643170e-05 2.7111565e-05 5.4097605e-05 6.7150492e-05 9.8614183e-05 1.1515548e-04 1.3805331e-04 1.5983011e-04 2.1335599e-04 
9 2.3365227e-05 2.4587003e-06 4.0459206e-06 6.2364109e-06 1.3029767e-05 1.9329181e-05 2.9455277e-05 3.6041618e-05 4.5152576e-05 5.0990488e-05 7.5951568e-05 
10 7.5955910e-06 5.3322340e-07 8.5223835e-07 1.0876562e-06 3.6959927e-06 5.7230026e-06 9.2579931e-06 1.1604866e-05 1.4471626e-05 1.7549068e-05 2.8427418e-05 
11 2.2335236e-06 1.3042859e-07 2.0285474e-07 3.1911379e-07 9.4612451e-07 1.7737925e-06 2.6776270e-06 3.6279332e-06 4.5698447e-06 5.5702068e-06 9.3936336e-06 
12 6.1013542e-07 3.1124526e-08 6.7907721e-08 9.4681840e-08 1.8310405e-07 4.5985389e-07 7.5994972e-07 9.6584690e-07 1.3305963e-06 1.7802499e-06 3.5831025e-06 
13 1.4924926e-07 7.7348435e-09 1.6541669e-08 2.5683121e-08 6.4182377e-08 1.0381908e-07 1.9213848e-07 3.0007546e-07 4.1957057e-07 5.5107502e-07 1.0441635e-06 
14 3.7176052e-08 1.5369808e-09 4.0046131e-09 6.1197313e-09 1.2531259e-08 2.9255150e-08 5.8845273e-08 8.7297081e-08 1.1653007e-07 1.6283455e-07 4.1179740e-07 
15 9.9185640e-09 3.2165098e-10 8.0780194e-10 1.7473818e-09 3.2805402e-09 9.0958188e-09 1.2735871e-08 2.6097229e-08 3.6302763e-08 5.1405314e-08 1.2017619e-07 
16 2.8655201e-09 7.2682039e-11 2.0662483e-10 4.0154449e-10 6.1541445e-10 2.0212880e-09 3.9307840e-09 5.7042162e-09 1.0961393e-08 1.5643000e-08 3.4463832e-08 
17 6.6820406e-10 1.9449990e-11 5.0818340e-11 1.1119521e-10 2.0414466e-10 4.4234509e-10 8.5655137e-10 1.6755724e-09 3.5324551e-09 5.2432133e-09 1.2148714e-08 
18 1.8634076e-10 5.2111093e-12 1.0436180e-11 1.8515813e-11 4.0868629e-11 9.4728434e-11 2.5492799e-10 4.8352329e-10 1.1305954e-09 1.6686353e-09 4.2443919e-09 
19 3.6658566e-11 8.6358990e-13 2.2623530e-12 3.9987342e-12 7.9844965e-12 2.6958900e-11 6.4226671e-11 1.3367596e-10 3.5564599e-10 5.3559099e-10 1.3496812e-09 
20 1.1540909e-11 1.8567870e-13 5.2855123e-13 9.8405583e-13 2.2308662e-12 8.0250707e-12 2.0107538e-11 3.8289997e-11 9.8359148e-11 1.7117486e-10 5.2424377e-10 
21 3.8037778e-12 3.1254471e-14 1.0565359e-13 2.3909573e-13 6.1575929e-13 1.4912238e-12 6.2495026e-12 1.0801993e-11 2.9776892e-11 5.4213805e-11 1.3871820e-10 
22 9.6947386e-13 8.7339210e-15 2.5472433e-14 4.4735574e-14 1.5644686e-13 5.4523329e-13 1.4379961e-12 2.8982311e-12 8.5383889e-12 1.7660332e-11 4.4875994e-11 
23 2.3983286e-13 3.0880608e-15 5.1797936e-15 1.3956627e-14 3.5217348e-14 7.9335299e-14 3.7056489e-13 6.6767254e-13 2.0087350e-12 5.4596423e-12 1.4474926e-11 
24 4.1534376e-14 1.1074431e-15 1.6671216e-15 3.5669411e-15 7.9967254e-15 2.3858307e-14 8.3713276e-14 2.0802408e-13 5.2584097e-13 1.7341239e-12 4.6769490e-12 
25 1.1672649e-14 9.4916897e-16 9.9956367e-16 1.4091111e-15 2.3171758e-15 4.6335807e-15 2.1544534e-14 6.1545239e-14 1.7585500e-13 5.5290256e-13 1.4446064e-12 
26 3.5044776e-15 9.1330115e-16 9.3226251e-16 9.9044436e-16 1.1083007e-15 1.5555371e-15 4.3360419e-15 1.9520603e-14 4.6486859e-14 1.7179992e-13 4.1591072e-13 
27 1.1812017e-15 8.9149872e-16 9.1424242e-16 9.3003884e-16 9.6179425e-16 1.0454295e-15 1.8597282e-15 6.0399297e-15 1.4167172e-14 5.5565443e-14 1.3425286e-13 
28 1.0049250e-15 9.0129607e-16 9.2259668e-16 9.3467318e-16 9.4588582e-16 9.7110640e-16 1.0214425e-15 1.9055112e-15 4.8566980e-15 1.7673082e-14 4.7282171e-14 
29 9.7040862e-16 8.8856312e-16 9.0559732e-16 9.1153067e-16 9.3606811e-16 9.5138954e-16 9.8277029e-16 1.0257118e-15 1.3752572e-15 5.9077154e-15 1.6128734e-14 
30 9.4296092e-16 8.7613008e-16 8.9691948e-16 9.1128401e-16 9.2107717e-16 9.3409553e-16 9.5048216e-16 9.7126023e-16 1.0150059e-15 2.1489928e-15 6.0547860e-15 
31 9.3799108e-16 8.7854782e-16 8.9840514e-16 9.0912327e-16 9.2049204e-16 9.3390522e-16 9.4928985e-16 9.7813661e-16 9.9940587e-16 1.1144704e-15 2.4983583e-15 
32 9.3091929e-16 8.6669506e-16 8.7966497e-16 8.9603436e-16 9.1099961e-16 9.2497172e-16 9.3552045e-16 9.5219939e-16 9.7056138e-16 1.0320730e-15 1.2399455e-15 
33 9.2926441e-16 8.7419709e-16 8.8871064e-16 9.0068493e-16 9.1454783e-16 9.2277790e-16 9.3566205e-16 9.5163127e-16 9.6879999e-16 9.8408106e-16 1.0949574e-15 
34 9.1381681e-16 8.7482909e-16 8.8222985e-16 8.9854631e-16 9.0331908e-16 9.0998029e-16 9.1724870e-16 9.2453574e-16 9.3369592e-16 9.4860272e-16 1.0075932e-15 
35 9.1499191e-16 8.7270709e-16 8.8633720e-16 8.9655463e-16 9.0304058e-16 9.1126642e-16 9.2166214e-16 9.2826322e-16 9.4304474e-16 9.7867068e-16 9.9691669e-16 
36 9.1841749e-16 8.6322539e-16 8.7674339e-16 8.8693808e-16 9.0238291e-16 9.1285314e-16 9.2257006e-16 9.3457065e-16 9.5086798e-16 9.6478472e-16 9.9583508e-16 
37 9.1369683e-16 8.6361381e-16 8.7540727e-16 8.8870052e-16 8.9839869e-16 9.0884519e-16 9.1810210e-16 9.2678120e-16 9.4086471e-16 9.5042605e-16 9.7729756e-16 
38 9.1774123e-16 8.6630511e-16 8.7948497e-16 8.9090512e-16 9.0560052e-16 9.1363307e-16 9.2581061e-16 9.3745835e-16 9.4459649e-16 9.6155596e-16 9.7719905e-16 
39 9.1325509e-16 8.7535292e-16 8.8452032e-16 8.9303046e-16 9.0127025e-16 9.1084177e-16 9.1694342e-16 9.2922784e-16 9.4554787e-16 9.6001010e-16 9.7999054e-16 
40 9.1638477e-16 8.6947883e-16 8.8396717e-16 8.9540213e-16 9.0341560e-16 9.1465497e-16 9.2106286e-16 9.3441141e-16 9.4418846e-16 9.6240799e-16 9.7791245e-16 
41 9.2178680e-16 8.7574168e-16 8.9279271e-16 9.0131163e-16 9.0815625e-16 9.1699950e-16 9.2509062e-16 9.3503489e-16 9.4931384e-16 9.6295471e-16 9.7934273e-16 
42 9.2071961e-16 8.6977082e-16 8.8640337e-16 8.9544021e-16 9.0397486e-16 9.1482605e-16 9.2442367e-16 9.3120179e-16 9.4465734e-16 9.5411640e-16 9.7802783e-16 
43 9.0857018e-16 8.6674086e-16 8.7320556e-16 8.8191746e-16 8.8920173e-16 8.9961674e-16 9.1309959e-16 9.2738232e-16 9.3948997e-16 9.5401017e-16 9.8219188e-16 
44 9.1078689e-16 8.7187165e-16 8.8136147e-16 8.8948399e-16 8.9724611e-16 9.0456196e-16 9.1596876e-16 9.2533774e-16 9.3989296e-16 9.5089329e-16 9.7835364e-16 
45 9.1072256e-16 8.6847615e-16 8.8324632e-16 8.9223682e-16 9.0091112e-16 9.0567983e-16 9.1854816e-16 9.2936477e-16 9.3722988e-16 9.5809235e-16 1.0033322e-15 
46 9.1302087e-16 8.7157471e-16 8.9017870e-16 8.9848724e-16 9.0579054e-16 9.1077468e-16 9.1695111e-16 9.2584389e-16 9.3030657e-16 9.5373362e-16 9.7052432e-16 
47 9.1698853e-16 8.7061993e-16 8.7577501e-16 8.8888431e-16 8.9973553e-16 9.1125826e-16 9.2291550e-16 9.3106184e-16 9.4192134e-16 9.6090705e-16 9.7554138e-16 
48 9.1740106e-16 8.7027356e-16 8.8863612e-16 9.0154304e-16 9.0908315e-16 9.1500434e-16 9.2227151e-16 9.3437624e-16 9.4690122e-16 9.6604601e-16 9.8560823e-16 
49 9.1798791e-16 8.6961843e-16 8.8333589e-16 8.9212556e-16 9.0067145e-16 9.1282636e-16 9.2507165e-16 9.3334256e-16 9.4501491e-16 9.5329829e-16 9.8108797e-16 
50 9.1942401e-16 8.7952336e-16 8.8961750e-16 8.9742279e-16 9.0764351e-16 9.1705541e-16 9.2145801e-16 9.2851443e-16 9.3696860e-16 9.4765821e-16 9.8631036e-16 


==> data/resnorms_1_2_1_4_1_4_10_MG_W_2__2___level_3.txt <==
1 4.1035987e-01 3.8570134e-01 3.9052301e-01 3.9749129e-01 4.0407929e-01 4.0892258e-01 4.1305609e-01 4.1693569e-01 4.2282920e-01 4.2909388e-01 4.3930793e-01 
2 1.0777566e-01 9.8699842e-02 1.0175617e-01 1.0331440e-01 1.0477503e-01 1.0675696e-01 1.0866859e-01 1.1122050e-01 1.1422505e-01 1.1780106e-01 1.2396573e-01 
3 2.6434041e-02 1.7711754e-02 1.8770367e-02 2.2915294e-02 2.5084675e-02 2.6154828e-02 2.6944464e-02 2.8768027e-02 2.9823114e-02 3.2591390e-02 4.0587989e-02 
4 6.3841663e-03 2.1011615e-03 2.4117576e-03 3.5922665e-03 4.7714535e-03 5.8853208e-03 7.0464607e-03 7.6640369e-03 8.3463599e-03 9.2738023e-03 1.5750946e-02 
5 1.1640832e-03 2.5591705e-04 4.0258432e-04 5.1453562e-04 6.9265693e-04 9.5872468e-04 1.4692527e-03 1.7797671e-03 2.0901290e-03 2.8701806e-03 6.1858034e-03 
6 1.7927979e-04 3.5813070e-05 6.1764223e-05 7.7427918e-05 1.0774443e-04 1.4862440e-04 2.3073982e-04 3.6827215e-04 5.2074677e-04 8.9103511e-04 2.4833256e-03 
7 2.9870273e-05 5.7368555e-06 1.0382378e-05 1.3265281e-05 1.7122885e-05 2.4014417e-05 3.9403997e-05 6.2391196e-05 1.0649283e-04 2.7796584e-04 1.0274837e-03 
8 4.9418627e-06 1.0971294e-06 1.5685538e-06 2.1162132e-06 3.1178835e-06 4.3908474e-06 6.3943989e-06 1.0942377e-05 2.8009628e-05 8.4917273e-05 4.4060517e-04 
9 8.9318346e-07 1.7311832e-07 2.7522995e-07 4.1854713e-07 6.3901200e-07 8.1977772e-07 1.0891869e-06 2.4823386e-06 7.8115644e-06 2.5039230e-05 2.0815197e-04 
10 2.0998440e-07 3.1936592e-08 5.2804773e-08 8.2617031e-08 9.8070083e-08 1.3992518e-07 2.4003983e-07 5.9981682e-07 2.3417485e-06 7.0162070e-06 9.5517248e-05 
11 4.3526997e-08 6.2092341e-09 9.8476523e-09 1.3324246e-08 2.2470721e-08 3.0264106e-08 5.5790039e-08 1.0789138e-07 7.0773873e-07 2.0068137e-06 4.0805008e-05 
12 8.4006970e-09 1.1221005e-09 2.0032382e-09 2.5011840e-09 4.3912983e-09 6.5985127e-09 1.2188770e-08 3.0452163e-08 2.0796378e-07 5.5610019e-07 1.8163223e-05 
13 1.6936435e-09 2.1906371e-10 3.7062419e-10 5.0870086e-10 8.8334803e-10 1.4520802e-09 2.7706058e-09 7.4937639e-09 5.5710804e-08 1.4528146e-07 7.5573156e-06 
14 4.2526340e-10 4.4614612e-11 7.3886722e-11 1.0504076e-10 1.7238520e-10 3.1555757e-10 6.6146867e-10 1.6317657e-09 1.1332035e-08 5.1412784e-08 3.5723208e-06 
15 9.8551792e-11 9.0209730e-12 1.4596232e-11 2.2113474e-11 3.8113017e-11 7.0316700e-11 1.4407511e-10 4.0123769e-10 1.7517629e-09 1.7338361e-08 1.5448716e-06 
16 1.6788372e-11 1.8433648e-12 3.0349551e-12 4.6382235e-12 7.4985414e-12 1.5402837e-11 3.5867527e-11 9.8924847e-11 3.8827079e-10 5.7467111e-09 7.1464016e-07 
17 3.8858290e-12 3.0993643e-13 6.1527020e-13 8.8491029e-13 1.6869003e-12 3.4134215e-12 8.4998920e-12 1.6108787e-11 1.1105053e-10 1.8702670e-09 3.1253033e-07 
18 8.8745154e-13 5.6562684e-14 1.2560481e-13 1.9282747e-13 3.5148308e-13 7.4826816e-13 1.9198034e-12 3.3263135e-12 3.0223391e-11 6.1842175e-10 1.4520029e-07 
19 1.8210582e-13 1.1557184e-14 2.4570240e-14 4.2058295e-14 7.7569775e-14 1.5230302e-13 3.8705286e-13 7.7235735e-13 8.2481699e-12 2.1668201e-10 6.3641942e-08 
20 4.0350516e-14 2.4640779e-15 5.0225337e-15 9.1450987e-15 1.5112872e-14 3.3803608e-14 7.4366450e-14 1.8416159e-13 2.2876798e-12 7.7931395e-11 2.9647794e-08 
21 8.9700291e-15 1.0953078e-15 1.4253953e-15 2.2276044e-15 3.4357207e-15 7.4373521e-15 1.5745455e-14 4.3573964e-14 6.4018304e-13 2.7884692e-11 1.3052290e-08 
22 2.2070157e-15 9.4084178e-16 1.0018911e-15 1.0984008e-15 1.2051875e-15 1.9495769e-15 4.2020746e-15 1.0419377e-14 1.8297884e-13 9.8626769e-12 6.0950717e-09 
23 1.1769171e-15 9.0426372e-16 9.2350256e-16 9.5814630e-16 1.0059006e-15 1.0881965e-15 1.3490174e-15 2.6708827e-15 5.3442495e-14 2.9782554e-12 2.6954895e-09 
24 1.0794624e-15 8.9024499e-16 9.1185040e-16 9.3064737e-16 9.7045665e-16 1.0008634e-15 1.0939907e-15 1.2206487e-15 1.6081213e-14 8.1411624e-13 1.2621582e-09 
25 1.0230546e-15 8.8532282e-16 9.0404488e-16 9.2563478e-16 9.5596425e-16 9.9465669e-16 1.0354776e-15 1.1003602e-15 5.0755889e-15 2.7693459e-13 5.6083880e-10 
26 9.5956991e-16 8.8324656e-16 9.0704852e-16 9.1911536e-16 9.4146878e-16 9.5684242e-16 9.7313871e-16 1.0535740e-15 1.9302120e-15 9.6332470e-14 2.6334393e-10 
27 1.0082492e-15 8.8974031e-16 9.0206767e-16 9.2390974e-16 9.4730071e-16 9.6344781e-16 1.0140369e-15 1.0351178e-15 1.1920113e-15 3.2979234e-14 1.1761284e-10 
28 9.7583828e-16 8.9166161e-16 9.0925080e-16 9.1904453e-16 9.4285955e-16 9.6481462e-16 1.0029667e-15 1.0533387e-15 1.2107627e-15 1.1573167e-14 5.5379431e-11 
29 9.6527967e-16 8.9005512e-16 9.0624777e-16 9.2562442e-16 9.3604931e-16 9.5286502e-16 9.6978920e-16 9.9843075e-16 1.0981658e-15 4.1504671e-15 2.4866143e-11 
30 9.3884569e-16 8.7841247e-16 8.9157892e-16 9.0182541e-16 9.1066877e-16 9.2986860e-16 9.5777526e-16 1.0135250e-15 1.0710575e-15 1.7391090e-15 1.1740586e-11 
31 9.6076532e-16 8.9092260e-16 9.0426566e-16 9.2495606e-16 9.3437078e-16 9.5412618e-16 9.7345315e-16 1.0182844e-15 1.0487184e-15 1.1875420e-15 5.3010927e-12 
32 9.4524719e-16 8.9380712e-16 9.0509138e-16 9.1153325e-16 9.1783314e-16 9.3655155e-16 9.5628886e-16 9.9397599e-16 1.0634565e-15 1.1269368e-15 2.5093846e-12 
33 9.4397131e-16 8.8362796e-16 8.9997707e-16 9.0410955e-16 9.1703354e-16 9.3963553e-16 9.5434679e-16 9.8084008e-16 1.0244782e-15 1.1613045e-15 1.1395089e-12 
34 9.5036590e-16 8.7750629e-16 8.8849375e-16 9.1184230e-16 9.2863808e-16 9.3732142e-16 9.5994594e-16 9.8475619e-16 1.0356082e-15 1.1132004e-15 5.4075275e-13 
35 9.6607865e-16 8.9541542e-16 9.0981562e-16 9.2719553e-16 9.3211788e-16 9.5602276e-16 9.7247023e-16 9.9418661e-16 1.0336037e-15 1.1025221e-15 2.4697807e-13 
36 9.5275314e-16 8.8116587e-16 8.9812488e-16 9.0832043e-16 9.1813592e-16 9.4335950e-16 9.7180059e-16 9.8387823e-16 1.0082445e-15 1.0953581e-15 1.1752322e-13 
37 9.3350236e-16 8.8460331e-16 8.9756893e-16 9.1448860e-16 9.2153687e-16 9.3136441e-16 9.3906307e-16 9.7055468e-16 9.9680950e-16 1.0841752e-15 5.3899513e-14 
38 9.4372572e-16 8.7551617e-16 8.9039500e-16 8.9984142e-16 9.1326608e-16 9.3465822e-16 9.5164905e-16 9.8931959e-16 1.0097673e-15 1.0674942e-15 2.5698767e-14 
39 9.4284530e-16 8.8700914e-16 8.9607870e-16 9.1063845e-16 9.2831813e-16 9.3604339e-16 9.5906795e-16 9.7203180e-16 9.9794777e-16 1.0509038e-15 1.2049693e-14 
40 9.4849611e-16 8.9340644e-16 9.0542753e-16 9.1747594e-16 9.2257895e-16 9.3662716e-16 9.5296643e-16 9.7470800e-16 1.0019419e-15 1.0651853e-15 5.8752213e-15 
41 9.3602787e-16 8.8657743e-16 8.9428022e-16 9.0557420e-16 9.1832084e-16 9.3022573e-16 9.4799776e-16 9.7935006e-16 1.0006765e-15 1.0325725e-15 3.0717497e-15 
42 9.4748112e-16 8.7921914e-16 8.9390693e-16 9.1056661e-16 9.1749506e-16 9.3715821e-16 9.5799781e-16 9.7678074e-16 1.0071228e-15 1.0580525e-15 2.0035847e-15 
43 9.3235624e-16 8.8314143e-16 8.9605441e-16 9.0536251e-16 9.1619066e-16 9.2274466e-16 9.3590869e-16 9.5672498e-16 9.9765749e-16 1.0712253e-15 1.5654174e-15 
44 9.5352185e-16 8.9737983e-16 9.1298244e-16 9.2510080e-16 9.3750548e-16 9.4640118e-16 9.6111146e-16 9.8566595e-16 1.0155115e-15 1.0830194e-15 1.4344777e-15 
45 9.2802071e-16 8.7931391e-16 8.9694477e-16 9.0562721e-16 9.1663274e-16 9.2641017e-16 9.3994882e-16 9.5827736e-16 9.8406820e-16 1.0493636e-15 1.1601458e-15 
46 9.2823118e-16 8.8177875e-16 8.9633340e-16 9.0105416e-16 9.0781901e-16 9.1981380e-16 9.3813997e-16 9.5788957e-16 9.9542376e-16 1.0485899e-15 1.1981254e-15 
47 9.3415928e-16 8.7288694e-16 8.8972994e-16 8.9864467e-16 9.1313894e-16 9.2541515e-16 9.4240702e-16 9.7048467e-16 9.9298384e-16 1.0204616e-15 1.1662139e-15 
48 9.2956266e-16 8.7874113e-16 8.8976807e-16 8.9733806e-16 9.0944076e-16 9.1996768e-16 9.3848173e-16 9.6337654e-16 9.9472991e-16 1.0091156e-15 1.1102925e-15 
49 9.3497966e-16 8.8464762e-16 8.9908368e-16 9.1122298e-16 9.1919489e-16 9.2989273e-16 9.4419586e-16 9.5607687e-16 9.7207438e-16 1.0212818e-15 1.2443616e-15 
50 9.4301075e-16 8.7506187e-16 8.9156004e-16 9.0483152e-16 9.2031670e-16 9.3176567e-16 9.5187219e-16 9.6707816e-16 1.0042220e-15 1.0621595e-15 1.1307606e-15 


==> data/resnorms_1_2_1_4_1_4_10_MSG_W_2__2___level_3.txt <==
1 2.8315202e-01 2.6275514e-01 2.6802014e-01 2.7216853e-01 2.7774911e-01 2.8197343e-01 2.8574611e-01 2.8894020e-01 2.9421556e-01 3.0153124e-01 3.0686115e-01 
2 9.8593016e-02 8.9424138e-02 9.2315416e-02 9.4063872e-02 9.5929987e-02 9.7614152e-02 9.8922232e-02 1.0056251e-01 1.0255146e-01 1.0397973e-01 1.0714251e-01 
3 3.2446205e-02 2.7124689e-02 2.8623487e-02 2.9614528e-02 3.0497395e-02 3.2146207e-02 3.2755388e-02 3.4388022e-02 3.5556158e-02 3.6554908e-02 3.8701235e-02 
4 9.9976806e-03 7.5766513e-03 8.0672484e-03 8.9187114e-03 9.2305496e-03 9.7588040e-03 1.0422165e-02 1.1026019e-02 1.2093561e-02 1.2368203e-02 1.3262554e-02 
5 3.0241161e-03 1.3847925e-03 2.2489766e-03 2.4491444e-03 2.7016490e-03 2.8498957e-03 3.1422917e-03 3.5175440e-03 3.8462181e-03 4.2762729e-03 4.6829619e-03 
6 8.5871088e-04 2.9336390e-04 5.4450573e-04 6.6040551e-04 7.4570679e-04 7.9487628e-04 8.8542901e-04 1.0126263e-03 1.1124306e-03 1.3884180e-03 1.6687404e-03 
7 2.4185627e-04 4.9965493e-05 1.0678722e-04 1.7608374e-04 2.0301197e-04 2.2384104e-04 2.6161740e-04 3.0827473e-04 3.4004686e-04 4.2809139e-04 5.9473904e-04 
8 6.9813293e-05 1.0553738e-05 1.8195871e-05 3.3546072e-05 5.3119103e-05 6.3667161e-05 8.0384255e-05 9.4233257e-05 1.0483055e-04 1.3989720e-04 2.1078049e-04 
9 1.6637614e-05 2.4981919e-06 4.5285781e-06 6.8840496e-06 1.1866945e-05 1.5417743e-05 1.8181511e-05 2.6902552e-05 3.2423598e-05 4.3725943e-05 7.4177802e-05 
10 4.8919527e-06 6.3371268e-07 1.0574160e-06 1.5150718e-06 3.2387039e-06 4.2108596e-06 5.4201073e-06 7.4311938e-06 9.2885811e-06 1.4369897e-05 2.4345002e-05 
11 1.4500499e-06 1.0543281e-07 2.4798446e-07 3.8472778e-07 6.9508404e-07 1.2711574e-06 1.6237730e-06 2.0410848e-06 2.9200980e-06 5.7358001e-06 9.3093125e-06 
12 3.3171688e-07 2.8485667e-08 6.4450596e-08 1.1815007e-07 1.7238083e-07 2.4302522e-07 4.2191501e-07 5.5203479e-07 6.8058122e-07 1.2873634e-06 2.5572858e-06 
13 9.3372227e-08 7.1424578e-09 1.6460882e-08 2.5052528e-08 3.6252212e-08 6.9199741e-08 1.2371554e-07 1.5435611e-07 1.8871895e-07 3.7158679e-07 8.8967731e-07 
14 2.3817310e-08 1.5245860e-09 3.1370255e-09 5.8510374e-09 8.9421584e-09 1.7057614e-08 2.7364756e-08 4.1774349e-08 5.5551615e-08 1.0742893e-07 3.0947343e-07 
15 5.7646295e-09 3.4296680e-10 7.3995599e-10 1.3591133e-09 2.3064026e-09 4.2364130e-09 6.3509165e-09 1.1551371e-08 1.6236842e-08 3.0678458e-08 1.0853874e-07 
16 1.3790417e-09 7.0416011e-11 1.4896337e-10 3.2623531e-10 5.8656971e-10 1.0647076e-09 1.9120538e-09 2.7592696e-09 4.7105076e-09 1.0779736e-08 3.7894543e-08 
17 4.0013236e-10 1.9266446e-11 3.8453741e-11 8.8938165e-11 1.6816747e-10 3.0505202e-10 5.9338030e-10 7.9715859e-10 1.3941875e-09 3.1144950e-09 1.3298907e-08 
18 7.9843796e-11 6.2354619e-12 9.2085925e-12 2.5271171e-11 3.8343005e-11 6.3299981e-11 1.4790130e-10 2.3575940e-10 4.1268622e-10 1.1137642e-09 4.4931417e-09 
19 2.2332219e-11 1.1691020e-12 2.0510667e-12 6.5145455e-12 9.9882485e-12 1.7766799e-11 2.7388240e-11 6.7899372e-11 1.2404578e-10 2.9209643e-10 1.2820474e-09 
20 6.1471415e-12 2.5480373e-13 4.9314295e-13 1.4863933e-12 2.2637962e-12 4.5441721e-12 8.8216596e-12 2.0795234e-11 3.3516403e-11 1.0567976e-10 3.7498669e-10 
21 1.7187228e-12 6.0068405e-14 1.2443886e-13 3.3364259e-13 5.7178095e-13 1.1919776e-12 2.2240720e-12 5.8243425e-12 1.0405255e-11 3.7027736e-11 1.3054830e-10 
22 4.3717104e-13 1.2359445e-14 3.0020209e-14 7.3551997e-14 1.3397060e-13 2.9560707e-13 6.0965984e-13 1.6868413e-12 3.1607749e-12 1.2987931e-11 4.5595738e-11 
23 1.0752382e-13 3.5485074e-15 8.8774523e-15 1.5155754e-14 3.7033745e-14 6.6455176e-14 1.5378232e-13 5.0515717e-13 9.6693590e-13 2.7170096e-12 1.5569924e-11 
24 3.1325386e-14 1.3306972e-15 2.1173041e-15 4.6225044e-15 6.9412817e-15 1.8648351e-14 3.9207242e-14 1.5308859e-13 2.5846887e-13 6.6060389e-13 5.4876298e-12 
25 7.7749800e-15 9.7667567e-16 1.0565972e-15 1.5397126e-15 2.2070249e-15 5.9507416e-15 1.1549086e-14 3.3974356e-14 7.9512151e-14 2.4377508e-13 1.6613355e-12 
26 2.6176219e-15 9.1148164e-16 9.4587987e-16 9.8883764e-16 1.1663197e-15 1.8345028e-15 3.5457956e-15 7.7889622e-15 2.3776485e-14 6.2788471e-14 5.6318498e-13 
27 1.2022684e-15 9.0661941e-16 9.2709304e-16 9.3916276e-16 9.7310912e-16 1.0216514e-15 1.3224317e-15 2.5601405e-15 5.4497237e-15 1.8521132e-14 1.9116427e-13 
28 9.9059642e-16 8.9497031e-16 9.1819514e-16 9.4245709e-16 9.5611424e-16 9.8196388e-16 9.9373972e-16 1.1046930e-15 1.7578064e-15 5.5631576e-15 6.4916100e-14 
29 9.5200268e-16 8.8476559e-16 9.0141848e-16 9.2143488e-16 9.3545119e-16 9.4532360e-16 9.5862490e-16 9.7460491e-16 1.1229648e-15 1.9827967e-15 2.2159842e-14 
30 9.5242807e-16 8.7933750e-16 8.9320975e-16 9.0959624e-16 9.2534161e-16 9.3960676e-16 9.6040568e-16 9.9026561e-16 1.0136502e-15 1.1931813e-15 7.4728958e-15 
31 9.3281454e-16 8.6724647e-16 8.8729741e-16 8.9594301e-16 9.0888403e-16 9.1859105e-16 9.4174163e-16 9.5407710e-16 9.7452596e-16 1.0534099e-15 2.1100811e-15 
32 9.3882595e-16 8.8779238e-16 8.9816136e-16 9.1083609e-16 9.2250447e-16 9.2939421e-16 9.4084065e-16 9.5543090e-16 9.7602524e-16 1.0065429e-15 1.2026076e-15 
33 9.2430471e-16 8.6665434e-16 8.8490702e-16 8.9662910e-16 9.0909546e-16 9.1779606e-16 9.2930293e-16 9.3999295e-16 9.4652539e-16 9.6581401e-16 1.0010677e-15 
34 9.3352891e-16 8.7305478e-16 8.9507102e-16 9.0292055e-16 9.1357371e-16 9.2747028e-16 9.4252417e-16 9.5106449e-16 9.6651349e-16 9.8586741e-16 1.0134905e-15 
35 9.2299051e-16 8.7691458e-16 8.9104974e-16 9.0403543e-16 9.1168273e-16 9.1875893e-16 9.2720007e-16 9.3724438e-16 9.5804055e-16 9.8146284e-16 1.0024144e-15 
36 9.3333169e-16 8.7962380e-16 8.9254207e-16 8.9725346e-16 9.1185511e-16 9.2491198e-16 9.3910358e-16 9.4920638e-16 9.6203832e-16 9.7091430e-16 9.8542425e-16 
37 9.2010113e-16 8.8366442e-16 8.9281935e-16 8.9888633e-16 9.0440764e-16 9.1760670e-16 9.2209168e-16 9.3342284e-16 9.4657905e-16 9.6389624e-16 9.8579043e-16 
38 9.2711343e-16 8.7291199e-16 8.8719665e-16 9.0369997e-16 9.1137402e-16 9.1974453e-16 9.3526079e-16 9.3952306e-16 9.5551538e-16 9.7097405e-16 9.8638075e-16 
39 9.2403851e-16 8.7205939e-16 8.9380960e-16 9.0353394e-16 9.1093818e-16 9.1939935e-16 9.2741387e-16 9.3631915e-16 9.5213236e-16 9.7608623e-16 1.0013640e-15 
40 9.2229215e-16 8.8372471e-16 8.9708864e-16 9.0481365e-16 9.1134672e-16 9.1888683e-16 9.2781144e-16 9.3747065e-16 9.5016994e-16 9.6583843e-16 9.8783991e-16 
41 9.1845795e-16 8.6597667e-16 8.8437528e-16 8.9663178e-16 9.0515909e-16 9.1519862e-16 9.2316355e-16 9.3125291e-16 9.4149683e-16 9.5967261e-16 9.7922118e-16 
42 9.2002616e-16 8.7978417e-16 8.9099870e-16 9.0130464e-16 9.1273847e-16 9.1701314e-16 9.2873178e-16 9.3523614e-16 9.4782319e-16 9.5952923e-16 9.8130202e-16 
43 9.3366137e-16 8.6625691e-16 8.9807094e-16 9.0944302e-16 9.2313143e-16 9.3088893e-16 9.3704835e-16 9.5162029e-16 9.6308518e-16 9.7570523e-16 1.0135826e-15 
44 9.3021014e-16 8.7106327e-16 8.8177865e-16 8.9439817e-16 9.1152334e-16 9.2607901e-16 9.3513252e-16 9.5251182e-16 9.6217801e-16 9.8376582e-16 1.0172426e-15 
45 9.2034462e-16 8.8198081e-16 8.9039356e-16 9.0429016e-16 9.1250037e-16 9.1941026e-16 9.2622540e-16 9.3323184e-16 9.4341508e-16 9.5947313e-16 9.7720530e-16 
46 9.2586182e-16 8.7660445e-16 8.9306028e-16 8.9733941e-16 9.0728517e-16 9.2400166e-16 9.3064830e-16 9.4532447e-16 9.5647948e-16 9.7114383e-16 9.8016190e-16 
47 9.2175343e-16 8.7216890e-16 8.8610379e-16 8.9532734e-16 9.0131044e-16 9.1994496e-16 9.2290668e-16 9.3147829e-16 9.5110983e-16 9.7384696e-16 1.0049547e-15 
48 9.3056924e-16 8.7935834e-16 8.9645903e-16 9.0462807e-16 9.2141999e-16 9.2972738e-16 9.3237244e-16 9.4481542e-16 9.5430671e-16 9.7312028e-16 1.0056686e-15 
49 9.1288409e-16 8.6956273e-16 8.7995515e-16 8.9188187e-16 8.9706014e-16 9.0935532e-16 9.1481013e-16 9.2314943e-16 9.3977310e-16 9.5694557e-16 9.9525831e-16 
50 9.2276924e-16 8.8235733e-16 8.9195382e-16 8.9948312e-16 9.0747256e-16 9.1598440e-16 9.2841983e-16 9.4353275e-16 9.5476455e-16 9.6761465e-16 9.9463988e-16 


==> data/resnorms_1_2_1_4_1_4_20_MG_W_2__2___level_3.txt <==
1 4.4565705e-01 4.2348618e-01 4.3111660e-01 4.3442437e-01 4.4031744e-01 4.4326382e-01 4.4684008e-01 4.5144252e-01 4.5509832e-01 4.6023357e-01 4.7427972e-01 
2 1.0552082e-01 9.7597386e-02 9.8900286e-02 1.0105608e-01 1.0295891e-01 1.0437448e-01 1.0648232e-01 1.0803405e-01 1.1005627e-01 1.1335756e-01 1.1847914e-01 
3 2.5282355e-02 1.8328928e-02 2.1168695e-02 2.2546854e-02 2.3750145e-02 2.4570602e-02 2.5645253e-02 2.6538523e-02 2.7134236e-02 2.8237054e-02 3.1518496e-02 
4 6.0485197e-03 2.2026417e-03 2.8551536e-03 3.7056582e-03 4.8145637e-03 5.4218741e-03 6.2660573e-03 6.5985451e-03 7.0042472e-03 7.5724779e-03 8.0802604e-03 
5 1.0272846e-03 2.6151788e-04 3.2256865e-04 4.7088989e-04 7.5890238e-04 9.2473013e-04 1.4270829e-03 1.6075653e-03 1.7484042e-03 1.9266841e-03 2.2713077e-03 
6 1.6853378e-04 3.0461718e-05 4.5047554e-05 6.2195243e-05 9.2786740e-05 1.2803157e-04 2.3860061e-04 3.2998797e-04 4.1642298e-04 5.0522818e-04 6.2847108e-04 
7 2.6358025e-05 4.2965022e-06 5.7158274e-06 8.2255841e-06 1.1316677e-05 1.9323388e-05 3.1762328e-05 5.8758447e-05 9.9286839e-05 1.3397873e-04 1.8187303e-04 
8 3.3203504e-06 6.5942730e-07 7.7593738e-07 1.1029212e-06 1.6266610e-06 2.9301836e-06 4.4212170e-06 9.4639410e-06 2.0289779e-05 3.3426336e-05 5.9408095e-05 
9 5.4084151e-07 9.7156779e-08 1.2246226e-07 1.7517231e-07 2.5877957e-07 4.2359652e-07 6.5269542e-07 1.7922230e-06 3.6477179e-06 7.9187354e-06 1.8559076e-05 
10 1.0071866e-07 1.4624547e-08 1.8144267e-08 2.6396841e-08 4.6870437e-08 8.1512364e-08 1.1538323e-07 2.6750661e-07 5.0500881e-07 2.2513870e-06 5.8710967e-06 
11 2.1486666e-08 2.2556081e-09 3.3046210e-09 4.5616844e-09 8.5575467e-09 1.3310940e-08 2.5397167e-08 3.8152250e-08 1.0862352e-07 5.6334253e-07 1.8739108e-06 
12 3.1705362e-09 3.5781440e-10 5.4260476e-10 7.4636836e-10 1.5054282e-09 2.7785692e-09 4.1626719e-09 7.2103611e-09 2.5585143e-08 1.0127465e-07 6.0187381e-07 
13 4.9029849e-10 5.8918571e-11 9.2208614e-11 1.3667944e-10 2.6674782e-10 4.0543531e-10 6.0377691e-10 1.7130174e-09 5.4698615e-09 1.9533617e-08 1.8662879e-07 
14 8.5370333e-11 9.5833089e-12 1.4795500e-11 2.5043709e-11 4.6631884e-11 6.9350912e-11 1.0447682e-10 3.9033453e-10 9.8663875e-10 3.7770834e-09 5.6610715e-08 
15 1.8137314e-11 1.2370027e-12 2.4535723e-12 4.7819400e-12 7.7829584e-12 1.2918570e-11 2.1519024e-11 7.1955634e-11 2.1537170e-10 8.4320300e-10 1.7395906e-08 
16 3.6789107e-12 2.1252079e-13 4.1109143e-13 8.1432708e-13 1.2918562e-12 2.4646713e-12 4.4388555e-12 1.2170748e-11 5.0037907e-11 2.0982926e-10 5.3511297e-09 
17 7.6464094e-13 3.2309190e-14 6.9826204e-14 1.4645451e-13 2.4335823e-13 4.6419797e-13 9.1504704e-13 2.4117391e-12 1.3059231e-11 5.0526543e-11 1.6475677e-09 
18 1.4566017e-13 5.7262637e-15 1.2472938e-14 2.7099641e-14 4.7159165e-14 9.1607364e-14 1.9102287e-13 4.5991600e-13 3.4825009e-12 1.2797283e-11 5.0768989e-10 
19 2.6162566e-14 1.6024597e-15 2.2713569e-15 5.3303159e-15 9.0250826e-15 1.8144415e-14 3.5268209e-14 9.3219323e-14 8.6400982e-13 3.1373715e-12 1.5655816e-10 
20 4.2877654e-15 9.9182304e-16 1.0972234e-15 1.3587620e-15 2.0409610e-15 3.6431979e-15 7.3787604e-15 1.9803643e-14 2.2460563e-13 8.3948934e-13 4.8311015e-11 
21 1.2868843e-15 9.4778670e-16 1.0052920e-15 1.0589774e-15 1.1384013e-15 1.2088108e-15 1.7739620e-15 4.3285255e-15 5.2923671e-14 2.3835350e-13 1.4916990e-11 
22 1.0465864e-15 8.9775087e-16 9.2185187e-16 9.3767408e-16 9.7013310e-16 1.0217117e-15 1.1059870e-15 1.3824215e-15 1.3404991e-14 6.7794707e-14 4.6084383e-12 
23 9.8035145e-16 8.8247110e-16 9.0941191e-16 9.3004027e-16 9.5096712e-16 9.7347736e-16 1.0181173e-15 1.0771772e-15 3.4556476e-15 1.9433612e-14 1.4244552e-12 
24 9.7104969e-16 9.0111476e-16 9.1440438e-16 9.2879304e-16 9.4186322e-16 9.5786885e-16 9.9984193e-16 1.0641679e-15 1.2709148e-15 5.4791274e-15 4.4056643e-13 
25 9.6035106e-16 8.9508319e-16 9.1615415e-16 9.2728757e-16 9.3757111e-16 9.5228078e-16 9.8087051e-16 1.0290031e-15 1.0720365e-15 2.1227246e-15 1.4216984e-13 
26 9.7199510e-16 8.8688159e-16 9.0354435e-16 9.1026322e-16 9.3637714e-16 9.5492630e-16 9.7551677e-16 1.0186851e-15 1.1183771e-15 1.3632194e-15 4.6959182e-14 
27 9.6925971e-16 8.7682164e-16 8.9149558e-16 9.1135148e-16 9.2477163e-16 9.4796696e-16 9.7784355e-16 1.0210852e-15 1.1379972e-15 1.2346591e-15 1.5501065e-14 
28 9.6642191e-16 8.8996476e-16 9.0828267e-16 9.2619030e-16 9.4394004e-16 9.5835059e-16 9.7606297e-16 1.0114698e-15 1.0586874e-15 1.1387265e-15 5.1084361e-15 
29 9.5914121e-16 8.9494943e-16 9.0832495e-16 9.2194768e-16 9.4187074e-16 9.5596146e-16 9.7623898e-16 1.0006780e-15 1.0614878e-15 1.1470999e-15 2.0208490e-15 
30 9.5174063e-16 8.8499828e-16 9.0484817e-16 9.1592055e-16 9.3868404e-16 9.4655928e-16 9.5821442e-16 9.7556855e-16 1.0164019e-15 1.0676631e-15 1.2418042e-15 
31 9.3952421e-16 8.8304791e-16 8.9414652e-16 9.0704748e-16 9.1758038e-16 9.3395153e-16 9.4853091e-16 9.6649814e-16 9.9943173e-16 1.0308056e-15 1.1639026e-15 
32 9.5369230e-16 8.8245972e-16 9.0003676e-16 9.1454073e-16 9.2329467e-16 9.4361709e-16 9.6168621e-16 9.9080549e-16 1.0208002e-15 1.0649731e-15 1.1324386e-15 
33 9.5072570e-16 8.8657738e-16 9.0032715e-16 9.0915719e-16 9.2131179e-16 9.4227052e-16 9.5827197e-16 9.7442616e-16 1.0053985e-15 1.0488425e-15 1.2145521e-15 
34 9.2708533e-16 8.8072685e-16 8.9055828e-16 9.0361811e-16 9.1404203e-16 9.2376205e-16 9.3346448e-16 9.5189557e-16 9.9186503e-16 1.0256091e-15 1.0920686e-15 
35 9.3612270e-16 8.8022331e-16 8.9152655e-16 9.0307004e-16 9.1190643e-16 9.2587911e-16 9.4110604e-16 9.7829993e-16 1.0281898e-15 1.0622746e-15 1.0997840e-15 
36 9.5470949e-16 8.8401330e-16 9.0428756e-16 9.1285337e-16 9.2182598e-16 9.3589046e-16 9.5920423e-16 9.7094261e-16 9.9708655e-16 1.0491034e-15 1.1392942e-15 
37 9.3738026e-16 8.7807822e-16 8.9433984e-16 9.0782231e-16 9.1724870e-16 9.3307162e-16 9.4096777e-16 9.7742976e-16 1.0421990e-15 1.0780394e-15 1.1277079e-15 
38 9.4692262e-16 8.9019682e-16 8.9967711e-16 9.1286787e-16 9.2410798e-16 9.3404393e-16 9.5902863e-16 9.8405770e-16 1.0146418e-15 1.0636006e-15 1.1142766e-15 
39 9.5282475e-16 8.8342658e-16 8.9573185e-16 9.1612435e-16 9.2857461e-16 9.4354381e-16 9.5742495e-16 9.7653957e-16 9.9935591e-16 1.0365271e-15 1.1293752e-15 
40 9.3669177e-16 8.8750574e-16 8.9562346e-16 9.1237489e-16 9.2077685e-16 9.3201117e-16 9.4184484e-16 9.6388659e-16 9.8296763e-16 1.0621168e-15 1.1194380e-15 
41 9.3922232e-16 8.7709652e-16 8.8641812e-16 8.9933155e-16 9.0698516e-16 9.2398919e-16 9.4610488e-16 9.6086973e-16 9.8747031e-16 1.0309350e-15 1.0999011e-15 
42 9.3375457e-16 8.8849657e-16 8.9965015e-16 9.0840151e-16 9.1631648e-16 9.2616289e-16 9.4268614e-16 9.5925256e-16 9.9024477e-16 1.0419337e-15 1.1057857e-15 
43 9.5038818e-16 8.8816187e-16 8.9861594e-16 9.0853870e-16 9.1941897e-16 9.3730657e-16 9.6145416e-16 9.7594243e-16 1.0002420e-15 1.0454010e-15 1.0843455e-15 
44 9.4176150e-16 8.8041059e-16 8.9154574e-16 9.0203108e-16 9.1324955e-16 9.3591486e-16 9.5577210e-16 9.7469089e-16 1.0065367e-15 1.0441219e-15 1.1599742e-15 
45 9.3261334e-16 8.8163614e-16 8.9217832e-16 9.0510779e-16 9.1380049e-16 9.2381879e-16 9.5181411e-16 9.6659613e-16 9.9324904e-16 1.0399581e-15 1.0797340e-15 
46 9.2950552e-16 8.7581528e-16 8.8797447e-16 9.0267563e-16 9.1864550e-16 9.2587875e-16 9.3240457e-16 9.5096575e-16 9.8494064e-16 1.0436921e-15 1.1111070e-15 
47 9.3528763e-16 8.7882518e-16 8.8898018e-16 9.0288999e-16 9.1109770e-16 9.2570272e-16 9.4516960e-16 9.5603664e-16 9.8516194e-16 1.0231438e-15 1.0873454e-15 
48 9.5282306e-16 8.8864379e-16 9.0561528e-16 9.1810519e-16 9.2727904e-16 9.4434070e-16 9.6055323e-16 9.8244707e-16 1.0300389e-15 1.0561250e-15 1.1137837e-15 
49 9.3377201e-16 8.7936741e-16 8.9240898e-16 9.0399424e-16 9.1172846e-16 9.2426661e-16 9.4110146e-16 9.5221227e-16 9.8533997e-16 1.0205674e-15 1.0938921e-15 
50 9.4563304e-16 8.7942464e-16 8.9761285e-16 9.0707584e-16 9.2061488e-16 9.3723225e-16 9.5469709e-16 9.6384850e-16 9.8960511e-16 1.0324034e-15 1.0841158e-15 


==> data/resnorms_1_2_1_4_1_4_20_MSG_W_2__2___level_3.txt <==
1 3.2852124e-01 3.0952547e-01 3.1315039e-01 3.1616276e-01 3.1960005e-01 3.2517896e-01 3.3029100e-01 3.3469740e-01 3.4123698e-01 3.4513283e-01 3.5298861e-01 
2 1.0428028e-01 9.4418851e-02 9.7032831e-02 9.9114384e-02 1.0131826e-01 1.0375723e-01 1.0506423e-01 1.0599855e-01 1.0769861e-01 1.1126083e-01 1.1869700e-01 
3 3.1490457e-02 2.4204684e-02 2.6604945e-02 2.7631593e-02 2.9871817e-02 3.0640439e-02 3.2378766e-02 3.3658037e-02 3.5308270e-02 3.7516715e-02 4.3395058e-02 
4 7.9857227e-03 3.3928370e-03 4.0233736e-03 6.2943806e-03 6.9723305e-03 7.7491155e-03 8.4125107e-03 9.2406985e-03 1.0504599e-02 1.1136238e-02 1.2348133e-02 
5 2.1250432e-03 7.8359378e-04 9.2421557e-04 1.1715601e-03 1.6153056e-03 1.9200338e-03 2.1843119e-03 2.4496886e-03 2.9909825e-03 3.2623639e-03 3.7860612e-03 
6 4.8253931e-04 1.4696857e-04 2.3912895e-04 2.7677360e-04 3.5335699e-04 4.2912623e-04 5.1970192e-04 6.1614118e-04 7.4481004e-04 9.0157010e-04 1.1371864e-03 
7 1.2320258e-04 2.6861674e-05 6.0357751e-05 7.9119494e-05 9.4175426e-05 1.1594823e-04 1.2772986e-04 1.5572906e-04 1.8290277e-04 2.3763725e-04 3.1919513e-04 
8 2.9804924e-05 5.7713775e-06 9.0241304e-06 1.3496453e-05 2.1162115e-05 2.7312360e-05 3.3604091e-05 3.9949186e-05 4.7177262e-05 5.9608140e-05 9.4411063e-05 
9 6.3906688e-06 1.2600826e-06 2.2059237e-06 2.9903853e-06 3.7117415e-06 5.0307659e-06 7.4755024e-06 9.3943855e-06 1.2781401e-05 1.6337390e-05 2.8936848e-05 
10 1.4558716e-06 2.7464465e-07 5.9731392e-07 7.7431627e-07 1.0034015e-06 1.1508325e-06 1.6440892e-06 2.2335538e-06 2.9289568e-06 4.2841516e-06 8.1746632e-06 
11 3.4781811e-07 6.0086302e-08 9.1504950e-08 1.6269720e-07 2.4656495e-07 3.0103503e-07 4.0321678e-07 5.6839607e-07 8.4394721e-07 1.1821233e-06 2.4974610e-06 
12 7.9390108e-08 1.3496714e-08 2.0227288e-08 3.2126053e-08 5.4025080e-08 7.1018366e-08 8.9591007e-08 1.2292393e-07 1.7454679e-07 3.1256417e-07 8.2067594e-07 
13 2.1184384e-08 2.4502568e-09 5.8048071e-09 7.9539347e-09 1.4251728e-08 1.8438651e-08 2.4056094e-08 3.3033327e-08 4.9849824e-08 8.6103814e-08 2.5144444e-07 
14 5.2604224e-09 5.6222974e-10 1.2889829e-09 2.3653867e-09 3.0989294e-09 4.6282886e-09 6.2254139e-09 8.3442100e-09 1.1853489e-08 1.9786026e-08 8.1651683e-08 
15 1.2029923e-09 1.1689037e-10 2.3564735e-10 3.7374511e-10 5.5824361e-10 9.5627704e-10 1.3439349e-09 2.1734739e-09 3.2017588e-09 5.2313966e-09 2.2255409e-08 
16 2.5806138e-10 2.8249843e-11 5.8788315e-11 7.3840071e-11 1.2073728e-10 2.0565849e-10 3.4485475e-10 5.2463055e-10 6.9143980e-10 1.3114545e-09 5.5068800e-09 
17 6.5236153e-11 4.7619818e-12 1.0956509e-11 2.0629895e-11 3.3126368e-11 4.6772340e-11 7.4860767e-11 1.2754285e-10 1.9566979e-10 3.2370627e-10 1.2157912e-09 
18 1.4654497e-11 1.0157162e-12 2.5688278e-12 4.9917553e-12 6.3974281e-12 1.1751417e-11 1.9469245e-11 2.9207082e-11 5.1251106e-11 9.0026134e-11 2.5538743e-10 
19 3.8409662e-12 3.1145023e-13 6.9527187e-13 1.2309226e-12 1.7218425e-12 3.0887154e-12 5.5498992e-12 8.9627779e-12 1.4490310e-11 2.4702666e-11 7.4143770e-11 
20 9.3745708e-13 4.4793672e-14 1.3345118e-13 2.8809291e-13 4.2130113e-13 8.0741431e-13 1.2986692e-12 2.1372425e-12 4.5793084e-12 7.1821912e-12 2.1352365e-11 
21 2.4669553e-13 1.3138770e-14 3.8216166e-14 7.1019242e-14 8.5571190e-14 1.5434166e-13 2.8412849e-13 4.3381956e-13 7.7967664e-13 1.9142827e-12 5.9768682e-12 
22 5.9226648e-14 2.6627886e-15 7.6722471e-15 1.2885137e-14 2.2258539e-14 3.3232323e-14 7.0454635e-14 1.2377137e-13 1.9755672e-13 5.6373741e-13 1.7111119e-12 
23 1.4892140e-14 9.8666755e-16 1.8830491e-15 3.1675475e-15 5.3693749e-15 8.7479291e-15 1.7237922e-14 2.8355664e-14 5.1396489e-14 1.5097256e-13 4.8734384e-13 
24 2.8810771e-15 9.6838818e-16 1.1170032e-15 1.3451889e-15 1.6359943e-15 2.4905245e-15 4.4443163e-15 7.8232044e-15 1.5980308e-14 3.7895860e-14 1.3516608e-13 
25 1.3824165e-15 9.2382259e-16 9.5548678e-16 9.8083675e-16 1.0474818e-15 1.1592122e-15 1.4889885e-15 1.9336424e-15 4.1116159e-15 1.1186445e-14 4.1227173e-14 
26 1.0092613e-15 9.0483869e-16 9.2410840e-16 9.4577656e-16 9.6486476e-16 9.8745519e-16 1.0297171e-15 1.1255916e-15 1.3893053e-15 3.6743479e-15 1.4260471e-14 
27 9.8003019e-16 8.9781067e-16 9.1944723e-16 9.2959790e-16 9.4733517e-16 9.5868436e-16 9.9452688e-16 1.0231718e-15 1.0593258e-15 1.2880794e-15 3.3888246e-15 
28 9.4373157e-16 8.8792917e-16 8.9663573e-16 9.1157405e-16 9.2864454e-16 9.3741950e-16 9.4783687e-16 9.6091185e-16 9.9609024e-16 1.0311415e-15 1.4961154e-15 
29 9.6098719e-16 8.9262179e-16 9.1051520e-16 9.3023593e-16 9.4344705e-16 9.5807191e-16 9.6930353e-16 9.9009428e-16 9.9772342e-16 1.0216288e-15 1.0618154e-15 
30 9.6126787e-16 9.0211868e-16 9.1505862e-16 9.2495520e-16 9.3844096e-16 9.5426066e-16 9.6410353e-16 9.8313110e-16 9.9827133e-16 1.0392068e-15 1.0844774e-15 
31 9.4899193e-16 8.9046528e-16 9.1072767e-16 9.2069932e-16 9.2889125e-16 9.4139195e-16 9.5816118e-16 9.6304203e-16 9.8277042e-16 1.0106161e-15 1.0262618e-15 
32 9.2744634e-16 8.8110391e-16 8.9354513e-16 9.0479698e-16 9.1540543e-16 9.2526481e-16 9.3212029e-16 9.4973056e-16 9.8329860e-16 1.0009109e-15 1.0544756e-15 
33 9.4235713e-16 8.9783515e-16 9.0793822e-16 9.1660518e-16 9.2819452e-16 9.3618416e-16 9.4875437e-16 9.5830808e-16 9.6837127e-16 9.8188741e-16 1.0139375e-15 
34 9.4691472e-16 8.9166363e-16 9.0552642e-16 9.1236145e-16 9.2569750e-16 9.4304500e-16 9.5332340e-16 9.6881026e-16 9.8282392e-16 1.0110792e-15 1.0433800e-15 
35 9.4636436e-16 8.8750725e-16 9.0502245e-16 9.2045382e-16 9.3080723e-16 9.3917657e-16 9.5677172e-16 9.6969751e-16 9.8277619e-16 1.0119329e-15 1.0571310e-15 
36 9.4648748e-16 8.8989205e-16 8.9762175e-16 9.1173045e-16 9.2652423e-16 9.3343591e-16 9.5061850e-16 9.5668232e-16 9.7749073e-16 9.9529159e-16 1.0426704e-15 
37 9.3475045e-16 8.7704384e-16 8.9545143e-16 9.0585724e-16 9.2086291e-16 9.3015623e-16 9.3945769e-16 9.5000336e-16 9.5912151e-16 9.8404634e-16 1.0240077e-15 
38 9.5615093e-16 8.8947481e-16 9.0750381e-16 9.2331729e-16 9.4286139e-16 9.5108128e-16 9.5940472e-16 9.7616541e-16 9.8747357e-16 1.0021474e-15 1.0314547e-15 
39 9.5213658e-16 9.0193703e-16 9.1251161e-16 9.2413841e-16 9.3161570e-16 9.4644608e-16 9.5815332e-16 9.7585927e-16 9.9174465e-16 1.0195377e-15 1.0357353e-15 
40 9.4515446e-16 8.8687671e-16 8.9534725e-16 9.0531828e-16 9.1701438e-16 9.3133491e-16 9.4952697e-16 9.7071791e-16 9.9133383e-16 1.0034510e-15 1.0450992e-15 
41 9.5014469e-16 8.9176346e-16 9.0518505e-16 9.2218798e-16 9.3552354e-16 9.4659895e-16 9.5533410e-16 9.6827075e-16 9.9208102e-16 1.0056180e-15 1.0335989e-15 
42 9.5114503e-16 8.9827652e-16 9.1437700e-16 9.2211533e-16 9.3093289e-16 9.4483580e-16 9.5725879e-16 9.6634584e-16 9.8227518e-16 1.0055164e-15 1.0373835e-15 
43 9.4528938e-16 8.8649442e-16 9.0832264e-16 9.1947820e-16 9.2956973e-16 9.4082900e-16 9.5012018e-16 9.5920416e-16 9.7317705e-16 9.9780829e-16 1.0258889e-15 
44 9.4273776e-16 8.9559685e-16 9.1333508e-16 9.1953033e-16 9.2843901e-16 9.3535258e-16 9.5227421e-16 9.6214775e-16 9.7718114e-16 9.9689087e-16 1.0386946e-15 
45 9.4876284e-16 8.9332093e-16 9.0796397e-16 9.1456745e-16 9.3073104e-16 9.3824504e-16 9.5219572e-16 9.6516749e-16 9.8216361e-16 9.9714782e-16 1.0475299e-15 
46 9.4813131e-16 8.9299163e-16 9.0519749e-16 9.2034163e-16 9.2872787e-16 9.4242999e-16 9.5550788e-16 9.7153258e-16 9.9472513e-16 1.0112074e-15 1.0474867e-15 
47 9.4927583e-16 8.8091095e-16 8.9999940e-16 9.1956995e-16 9.2858543e-16 9.4514628e-16 9.5288950e-16 9.6265977e-16 9.7307994e-16 9.9466129e-16 1.0230066e-15 
48 9.3902408e-16 8.8875383e-16 9.0089044e-16 9.1002891e-16 9.1843603e-16 9.3385699e-16 9.5009748e-16 9.6591463e-16 9.8219834e-16 1.0058375e-15 1.0361716e-15 
49 9.5009159e-16 8.9429964e-16 9.0915961e-16 9.1928405e-16 9.3561222e-16 9.4779570e-16 9.5640771e-16 9.6650828e-16 9.8364680e-16 1.0159665e-15 1.0421845e-15 
50 9.6037722e-16 8.7892867e-16 9.0315420e-16 9.2261195e-16 9.3821409e-16 9.4819499e-16 9.6773075e-16 9.7956785e-16 9.9735154e-16 1.0169561e-15 1.0636521e-15 


==> data/resnorms_1_2_1_4_1_4_30_MG_W_2__2___level_3.txt <==
1 4.7379895e-01 4.4545730e-01 4.5584081e-01 4.6146629e-01 4.6715367e-01 4.7238636e-01 4.7525487e-01 4.7982225e-01 4.8592200e-01 4.9188410e-01 5.0826744e-01 
2 1.0617584e-01 9.8816269e-02 1.0122983e-01 1.0217191e-01 1.0324272e-01 1.0555716e-01 1.0685836e-01 1.0886754e-01 1.1188641e-01 1.1641202e-01 1.2249997e-01 
3 2.4846247e-02 1.8388541e-02 2.0596650e-02 2.1830417e-02 2.3177024e-02 2.4414362e-02 2.5058445e-02 2.6207653e-02 2.6901760e-02 2.8111572e-02 2.9948650e-02 
4 5.6247981e-03 2.0033650e-03 2.5500396e-03 3.0939579e-03 3.8107844e-03 5.3757626e-03 5.8341757e-03 6.2508234e-03 6.5904006e-03 6.9856226e-03 8.0806108e-03 
5 8.2991650e-04 2.2856220e-04 2.7298275e-04 3.3976846e-04 5.5419283e-04 7.0462059e-04 9.2144331e-04 1.3573069e-03 1.5982485e-03 1.7897479e-03 2.3218396e-03 
6 9.7028167e-05 2.9254624e-05 3.8032823e-05 5.0898092e-05 7.1821008e-05 8.2616871e-05 1.4200967e-04 1.9612668e-04 3.7021810e-04 4.5078086e-04 6.2584147e-04 
7 1.4860821e-05 4.4284059e-06 4.9904447e-06 7.1356815e-06 8.6155027e-06 1.2395922e-05 1.7640128e-05 2.4322562e-05 6.8360566e-05 1.2098008e-04 1.8252790e-04 
8 2.4466636e-06 5.7127678e-07 7.6432590e-07 9.2405645e-07 1.3872920e-06 1.6830125e-06 2.8239489e-06 4.1982942e-06 1.1263083e-05 3.1876064e-05 5.7876950e-05 
9 3.9716694e-07 7.7102059e-08 1.0609201e-07 1.3941574e-07 2.1236635e-07 2.9219813e-07 4.9371831e-07 7.9483659e-07 1.4948322e-06 8.0973246e-06 1.7260054e-05 
10 6.2432574e-08 1.2166336e-08 1.7284465e-08 2.0942814e-08 3.0593149e-08 5.3691466e-08 7.5649739e-08 1.3817750e-07 3.1866598e-07 2.1719919e-06 5.2726335e-06 
11 1.1286752e-08 1.9495558e-09 2.5511471e-09 3.9075550e-09 4.8150496e-09 9.1216749e-09 1.3114992e-08 2.4342465e-08 5.5409954e-08 5.7622236e-07 1.6818592e-06 
12 2.0803080e-09 2.6772621e-10 4.5395386e-10 6.4284260e-10 7.9943433e-10 1.5426269e-09 2.4943797e-09 5.4640030e-09 1.1927780e-08 1.4092806e-07 5.3925774e-07 
13 4.0783544e-10 4.5739799e-11 7.5929048e-11 1.0350906e-10 1.4022440e-10 3.1115427e-10 5.1155636e-10 1.0376910e-09 2.2726238e-09 2.7068603e-08 1.7354959e-07 
14 7.1949602e-11 6.7324505e-12 1.2381857e-11 1.7646632e-11 2.5205244e-11 5.6672305e-11 1.0854640e-10 2.1830644e-10 5.1230543e-10 6.5568315e-09 5.3033278e-08 
15 1.3545360e-11 9.5932615e-13 2.2408849e-12 2.9274485e-12 4.5996418e-12 9.9572548e-12 1.9531781e-11 4.3356450e-11 1.1807534e-10 1.5044420e-09 1.1605656e-08 
16 2.7018851e-12 1.7109602e-13 3.3373601e-13 4.7353972e-13 8.3251543e-13 1.7557470e-12 4.0053119e-12 8.5752960e-12 2.4591470e-11 2.6180754e-10 2.4794964e-09 
17 5.2408873e-13 2.5185030e-14 5.1188802e-14 8.3872905e-14 1.5000601e-13 3.6697611e-13 8.0473692e-13 1.9838619e-12 4.4519814e-12 4.5892127e-11 6.6788916e-10 
18 1.1197129e-13 4.1607711e-15 8.7048955e-15 1.4271192e-14 2.7083352e-14 6.7732095e-14 1.6908515e-13 3.3434481e-13 9.2630697e-13 8.6755305e-12 1.9815057e-10 
19 2.1082603e-14 1.2481796e-15 1.9304695e-15 2.7869642e-15 5.0204045e-15 1.2397458e-14 2.6653751e-14 6.7721547e-14 1.7835801e-13 1.8313969e-12 5.8830229e-11 
20 3.9745986e-15 1.0030085e-15 1.0559997e-15 1.2250982e-15 1.3673113e-15 2.1059587e-15 5.5700647e-15 1.4538042e-14 3.8749638e-14 3.4658273e-13 1.7479601e-11 
21 1.2982330e-15 9.2212905e-16 9.5112365e-16 1.0022512e-15 1.0639689e-15 1.2145501e-15 1.4515278e-15 3.2932207e-15 8.4501702e-15 6.9109865e-14 5.1970924e-12 
22 1.0555818e-15 9.0025587e-16 9.2653242e-16 9.5508036e-16 9.7569805e-16 1.0015454e-15 1.0787081e-15 1.2123888e-15 2.1069303e-15 1.2938710e-14 1.5467245e-12 
23 9.7494375e-16 8.8512597e-16 9.0457091e-16 9.2059479e-16 9.4593591e-16 9.6214877e-16 9.9160034e-16 1.0367329e-15 1.1685983e-15 3.3064410e-15 4.6052661e-13 
24 9.6958214e-16 8.8985440e-16 9.0962061e-16 9.2223539e-16 9.3505610e-16 9.5756937e-16 9.8137457e-16 1.0137001e-15 1.0844906e-15 1.3019596e-15 1.3722547e-13 
25 9.7413761e-16 8.8855733e-16 9.1028054e-16 9.3197793e-16 9.4360586e-16 9.5758544e-16 9.8654232e-16 1.0121466e-15 1.0643471e-15 1.2186697e-15 4.0662693e-14 
26 9.7448324e-16 8.8627295e-16 9.0915076e-16 9.2654201e-16 9.4179247e-16 9.6552407e-16 9.8819407e-16 1.0260834e-15 1.0882133e-15 1.1952580e-15 1.2141346e-14 
27 9.4932892e-16 8.8104695e-16 8.9543694e-16 9.0697174e-16 9.2522729e-16 9.4452859e-16 9.7397695e-16 1.0004400e-15 1.0609226e-15 1.1391047e-15 3.7308136e-15 
28 9.5916689e-16 8.8600081e-16 9.0765341e-16 9.1783567e-16 9.3664873e-16 9.4744886e-16 9.7969714e-16 1.0131370e-15 1.0452022e-15 1.1350594e-15 1.5550223e-15 
29 9.6035638e-16 8.8795739e-16 9.1200132e-16 9.2686326e-16 9.3872207e-16 9.5399605e-16 9.7284292e-16 9.8854265e-16 1.0277605e-15 1.1091122e-15 1.3100756e-15 
30 9.5281992e-16 8.9066229e-16 9.0400326e-16 9.2190744e-16 9.2930887e-16 9.4314870e-16 9.5903003e-16 9.8156450e-16 1.0077738e-15 1.0713225e-15 1.2872403e-15 
31 9.6224498e-16 8.9287948e-16 9.1395766e-16 9.2191131e-16 9.3248338e-16 9.5243811e-16 9.9031784e-16 1.0082580e-15 1.0582219e-15 1.0912618e-15 1.2371174e-15 
32 9.4999815e-16 8.7634206e-16 9.0146932e-16 9.0734586e-16 9.2488134e-16 9.4471536e-16 9.5556296e-16 9.9911299e-16 1.0425592e-15 1.1016667e-15 1.1952997e-15 
33 9.5064075e-16 8.9292190e-16 9.0747427e-16 9.1411282e-16 9.2619169e-16 9.4364104e-16 9.5467941e-16 9.9174837e-16 1.0526998e-15 1.0977353e-15 1.2212454e-15 
34 9.4721095e-16 8.8461036e-16 8.9736936e-16 9.1145160e-16 9.1949007e-16 9.3624187e-16 9.6514479e-16 1.0005086e-15 1.0566091e-15 1.1040823e-15 1.2493511e-15 
35 9.5308952e-16 8.8211252e-16 8.9239927e-16 9.0777209e-16 9.2321725e-16 9.3879399e-16 9.6412406e-16 9.9155941e-16 1.0461658e-15 1.0918337e-15 1.1850352e-15 
36 9.6715450e-16 8.8509787e-16 9.0142477e-16 9.1499536e-16 9.3875870e-16 9.6102601e-16 9.6995632e-16 9.9880690e-16 1.0215053e-15 1.0620000e-15 1.2194962e-15 
37 9.4168488e-16 8.7813851e-16 8.9452012e-16 9.1048054e-16 9.2951477e-16 9.3682382e-16 9.5828995e-16 9.8954615e-16 1.0299119e-15 1.0727098e-15 1.2822166e-15 
38 9.3936840e-16 8.8361986e-16 8.9896302e-16 9.0812069e-16 9.2046866e-16 9.3353381e-16 9.6231722e-16 9.9160678e-16 1.0357766e-15 1.0881945e-15 1.2523621e-15 
39 9.5669177e-16 8.9047627e-16 9.0495099e-16 9.2080746e-16 9.3289536e-16 9.5100917e-16 9.8495189e-16 1.0175100e-15 1.0607416e-15 1.0966462e-15 1.2809559e-15 
40 9.5776355e-16 8.8720125e-16 9.1260741e-16 9.2902979e-16 9.4019441e-16 9.5149889e-16 9.6391574e-16 9.9334231e-16 1.0245647e-15 1.0753169e-15 1.1626221e-15 
41 9.4313570e-16 8.7772580e-16 8.9164082e-16 8.9936733e-16 9.0968759e-16 9.3799865e-16 9.4896578e-16 9.8325755e-16 1.0295563e-15 1.0689435e-15 1.1308342e-15 
42 9.4680149e-16 8.8283310e-16 8.9400737e-16 9.0714627e-16 9.2062677e-16 9.3560209e-16 9.5114222e-16 9.7721770e-16 1.0071874e-15 1.0560149e-15 1.2017105e-15 
43 9.4443010e-16 8.8901406e-16 8.9971804e-16 9.0814398e-16 9.2697442e-16 9.3575567e-16 9.5037495e-16 9.6996189e-16 9.9689779e-16 1.0310028e-15 1.1236844e-15 
44 9.5354890e-16 8.8013704e-16 8.9794796e-16 9.1449659e-16 9.2663806e-16 9.4657104e-16 9.6229321e-16 1.0021101e-15 1.0242000e-15 1.0547737e-15 1.1038014e-15 
45 9.5680949e-16 8.8265909e-16 9.0700468e-16 9.1778051e-16 9.2889683e-16 9.5084714e-16 9.5922206e-16 9.7260480e-16 1.0146414e-15 1.0413538e-15 1.1414541e-15 
46 9.5118779e-16 8.8237294e-16 8.9562911e-16 9.1557977e-16 9.2358197e-16 9.3751120e-16 9.6017516e-16 9.7335383e-16 9.9880845e-16 1.0499262e-15 1.1012841e-15 
47 9.4680604e-16 8.8793330e-16 9.0384789e-16 9.1782601e-16 9.2847537e-16 9.3887623e-16 9.5340857e-16 9.7913087e-16 1.0102925e-15 1.0546732e-15 1.1758438e-15 
48 9.5102790e-16 8.9075739e-16 9.0835429e-16 9.2400435e-16 9.3837396e-16 9.4781209e-16 9.5860582e-16 9.9726833e-16 1.0287232e-15 1.0514696e-15 1.1444937e-15 
49 9.6205802e-16 8.9492756e-16 9.0879012e-16 9.1681641e-16 9.3334979e-16 9.5035782e-16 9.7377289e-16 9.9308228e-16 1.0347476e-15 1.0639298e-15 1.1070842e-15 
50 9.4217880e-16 8.8543118e-16 8.9963653e-16 9.0507439e-16 9.1431597e-16 9.3347084e-16 9.5195996e-16 9.9031794e-16 1.0149521e-15 1.0438536e-15 1.1573735e-15 


==> data/resnorms_1_2_1_4_1_4_30_MSG_W_2__2___level_3.txt <==
1 3.7991949e-01 3.5445629e-01 3.6367839e-01 3.7106997e-01 3.7509793e-01 3.7880471e-01 3.8111688e-01 3.8620573e-01 3.9061952e-01 3.9761387e-01 4.0487112e-01 
2 1.1339920e-01 1.0130588e-01 1.0329174e-01 1.0863393e-01 1.0997691e-01 1.1245741e-01 1.1508097e-01 1.1756545e-01 1.2196039e-01 1.3046493e-01 1.6156846e-01 
3 3.0504445e-02 1.5329428e-02 1.9280341e-02 2.5714044e-02 2.7721024e-02 3.0022472e-02 3.0801452e-02 3.1282813e-02 3.4541983e-02 3.6539235e-02 4.2385109e-02 
4 7.4109584e-03 3.4506292e-03 4.0795454e-03 4.5111178e-03 6.0402327e-03 6.9127296e-03 7.5842677e-03 8.0157408e-03 8.9838231e-03 1.0158662e-02 1.1511869e-02 
5 1.4862692e-03 6.2301491e-04 9.1737910e-04 1.0060115e-03 1.1918584e-03 1.4274373e-03 1.6588332e-03 1.9309382e-03 2.1812112e-03 2.4322896e-03 3.0510148e-03 
6 3.4096516e-04 8.0067460e-05 1.3132195e-04 2.0717749e-04 2.5631242e-04 3.0076961e-04 3.6889136e-04 4.4932889e-04 5.7342003e-04 6.7766469e-04 7.8774627e-04 
7 7.3796473e-05 1.5597846e-05 2.8084330e-05 3.9000640e-05 5.2496377e-05 6.6270842e-05 7.5958432e-05 9.4062690e-05 1.2246050e-04 1.5515634e-04 2.1810455e-04 
8 1.4697777e-05 2.3170638e-06 5.6129593e-06 8.7943097e-06 1.0578245e-05 1.3859478e-05 1.6640595e-05 1.9810262e-05 2.6644886e-05 3.4089491e-05 5.2553468e-05 
9 3.7891473e-06 3.9170205e-07 1.1494636e-06 2.0077785e-06 2.6435882e-06 3.3806214e-06 4.0429682e-06 5.0970430e-06 6.0396102e-06 1.0357414e-05 1.4532044e-05 
10 7.6083400e-07 8.3768872e-08 2.2810474e-07 3.5364597e-07 5.6012379e-07 7.1220789e-07 8.9541236e-07 1.1308391e-06 1.4884834e-06 1.9404714e-06 3.8742137e-06 
11 2.0091019e-07 1.3210261e-08 5.4468848e-08 9.0751724e-08 1.4130423e-07 1.7328040e-07 2.2917229e-07 2.7277621e-07 3.7897371e-07 5.1162960e-07 9.8844904e-07 
12 4.3238756e-08 1.8012242e-09 8.8658920e-09 1.8394284e-08 2.5878691e-08 3.7542348e-08 4.9790068e-08 6.2985567e-08 9.0853797e-08 1.2748273e-07 2.4164307e-07 
13 8.9278048e-09 4.4591098e-10 1.6790276e-09 4.2905870e-09 6.3261554e-09 8.0968642e-09 9.9025344e-09 1.3831376e-08 1.9766389e-08 3.7103527e-08 6.4154554e-08 
14 2.2031125e-09 6.1697567e-11 3.2433023e-10 7.6299885e-10 1.3678872e-09 1.9472319e-09 2.3246933e-09 2.8079527e-09 3.9523206e-09 5.7032441e-09 1.4055342e-08 
15 5.2571511e-10 1.1852512e-11 6.5417302e-11 1.5409489e-10 2.5998940e-10 4.2213382e-10 5.8064282e-10 7.3880834e-10 1.0532205e-09 1.3646638e-09 4.2541801e-09 
16 1.1137536e-10 2.3803584e-12 1.1293704e-11 3.4499849e-11 5.9172986e-11 9.2762278e-11 1.4820069e-10 1.9969911e-10 2.7189439e-10 3.6814912e-10 1.0391427e-09 
17 2.4230847e-11 3.0506952e-13 2.1746303e-12 9.9102693e-12 1.5471709e-11 2.1474620e-11 3.0253569e-11 4.0579156e-11 5.6756663e-11 9.2410833e-11 2.9006640e-10 
18 6.3652663e-12 6.9997608e-14 4.7774513e-13 1.2012811e-12 3.1629415e-12 5.4856954e-12 8.1112870e-12 9.9256360e-12 1.2659782e-11 2.5276827e-11 7.6366918e-11 
19 1.6189888e-12 1.7288632e-14 8.3762462e-14 2.9805713e-13 5.7669272e-13 1.0836717e-12 1.9264557e-12 2.7173077e-12 3.2911609e-12 6.2961289e-12 2.1647892e-11 
20 3.4765392e-13 4.0429853e-15 1.8996998e-14 7.3033785e-14 1.3833557e-13 2.7480763e-13 4.2836824e-13 6.5255932e-13 8.3831723e-13 1.5213575e-12 7.1624511e-12 
21 6.9293977e-14 1.1006487e-15 4.4192409e-15 1.5345459e-14 3.2098578e-14 5.0517481e-14 9.2594632e-14 1.3712345e-13 2.1157867e-13 2.9767799e-13 1.5958663e-12 
22 1.8201737e-14 9.7495595e-16 1.3244599e-15 3.3963488e-15 7.6389024e-15 1.1805023e-14 2.1334591e-14 3.2892008e-14 4.6493237e-14 8.1173675e-14 4.3079888e-13 
23 3.5038942e-15 9.5397451e-16 1.0972832e-15 1.3573435e-15 1.7135649e-15 2.8530153e-15 4.2052072e-15 7.2218727e-15 1.0834247e-14 1.6630376e-14 7.7769478e-14 
24 1.3773471e-15 9.5423087e-16 1.0024069e-15 1.0806016e-15 1.1216874e-15 1.2103866e-15 1.4915966e-15 1.9514303e-15 2.8889971e-15 4.9595609e-15 2.9566911e-14 
25 1.0518553e-15 9.2580845e-16 9.5066744e-16 9.7035296e-16 1.0050760e-15 1.0298441e-15 1.0649961e-15 1.1546729e-15 1.2261070e-15 1.4427687e-15 8.7110754e-15 
26 9.9509459e-16 9.0549239e-16 9.2723806e-16 9.3824757e-16 9.6770472e-16 9.8680079e-16 9.9834184e-16 1.0303663e-15 1.0466823e-15 1.0974708e-15 1.5121973e-15 
27 9.9211081e-16 9.2171309e-16 9.3484919e-16 9.4842864e-16 9.6733010e-16 9.8584435e-16 1.0144728e-15 1.0368777e-15 1.0546135e-15 1.1101640e-15 1.1699846e-15 
28 9.9379450e-16 8.9592501e-16 9.2148208e-16 9.3733630e-16 9.5826835e-16 9.8285953e-16 1.0052318e-15 1.0203667e-15 1.0633968e-15 1.1015441e-15 1.1630743e-15 
29 9.6430046e-16 9.0974519e-16 9.1959335e-16 9.3492217e-16 9.5182314e-16 9.5948940e-16 9.6950376e-16 9.9431714e-16 1.0109593e-15 1.0378730e-15 1.0981926e-15 
30 9.6110012e-16 8.9993078e-16 9.1588004e-16 9.2820295e-16 9.4159772e-16 9.5518270e-16 9.6834386e-16 9.8434110e-16 1.0125823e-15 1.0319191e-15 1.0944999e-15 
31 9.9933921e-16 8.9744783e-16 9.3355159e-16 9.5108336e-16 9.7627890e-16 9.8933249e-16 1.0059854e-15 1.0226951e-15 1.0406528e-15 1.0668602e-15 1.1009889e-15 
32 9.9878257e-16 9.1111964e-16 9.2832704e-16 9.5076895e-16 9.6944256e-16 9.8442095e-16 1.0035098e-15 1.0165781e-15 1.0410660e-15 1.0674767e-15 1.1245356e-15 
33 9.8061747e-16 9.0674345e-16 9.1756351e-16 9.3492379e-16 9.6021669e-16 9.7710266e-16 9.9020948e-16 1.0162457e-15 1.0440915e-15 1.0835714e-15 1.1201365e-15 
34 9.7223337e-16 9.0000062e-16 9.2285704e-16 9.3842083e-16 9.4945219e-16 9.6048583e-16 9.9506192e-16 1.0102773e-15 1.0201472e-15 1.0655648e-15 1.1150907e-15 
35 9.6630662e-16 9.0151827e-16 9.2406690e-16 9.3078949e-16 9.4084340e-16 9.5564257e-16 9.7696338e-16 9.8935655e-16 1.0213473e-15 1.0456305e-15 1.1008484e-15 
36 9.7160861e-16 8.9023801e-16 9.1721713e-16 9.3624792e-16 9.5714232e-16 9.6419332e-16 9.7541122e-16 9.8812170e-16 1.0014001e-15 1.0211754e-15 1.0970833e-15 
37 9.8674199e-16 9.0171490e-16 9.2457687e-16 9.4193914e-16 9.5141432e-16 9.7409239e-16 9.9425944e-16 1.0073669e-15 1.0233245e-15 1.0619428e-15 1.0952754e-15 
38 9.7230176e-16 9.0943573e-16 9.2340700e-16 9.3545469e-16 9.5344296e-16 9.6963427e-16 9.7558822e-16 9.9890075e-16 1.0227119e-15 1.0452924e-15 1.0932040e-15 
39 9.6904359e-16 8.9360077e-16 9.0712554e-16 9.2817464e-16 9.4289110e-16 9.5649081e-16 9.7493479e-16 9.9534051e-16 1.0167988e-15 1.0696342e-15 1.1001765e-15 
40 9.6907188e-16 9.0396932e-16 9.2290008e-16 9.4018926e-16 9.5161398e-16 9.6575971e-16 9.7858427e-16 9.9742479e-16 1.0246576e-15 1.0487235e-15 1.0931741e-15 
41 9.9051238e-16 8.9587367e-16 9.2278607e-16 9.5242745e-16 9.6440747e-16 9.8204659e-16 1.0017386e-15 1.0181764e-15 1.0485754e-15 1.0792212e-15 1.1848987e-15 
42 9.7639088e-16 9.0482185e-16 9.2599145e-16 9.3672013e-16 9.5450766e-16 9.7048821e-16 9.8160985e-16 1.0066284e-15 1.0422133e-15 1.0707919e-15 1.1302573e-15 
43 9.7803432e-16 8.9836891e-16 9.1250575e-16 9.3582874e-16 9.5234450e-16 9.7100345e-16 9.8403966e-16 1.0027893e-15 1.0234748e-15 1.0435749e-15 1.0774486e-15 
44 9.8291751e-16 8.9644081e-16 9.1684307e-16 9.3672611e-16 9.5250648e-16 9.7381242e-16 9.8612656e-16 1.0162011e-15 1.0374397e-15 1.0572624e-15 1.1086942e-15 
45 9.7256076e-16 8.9597612e-16 9.1027471e-16 9.2324380e-16 9.3842238e-16 9.6220795e-16 9.8025434e-16 9.9710009e-16 1.0294346e-15 1.0639966e-15 1.1013052e-15 
46 9.7197064e-16 8.8930158e-16 9.1228833e-16 9.3547018e-16 9.4986588e-16 9.6018591e-16 9.7494783e-16 9.8869908e-16 1.0103912e-15 1.0428694e-15 1.1080973e-15 
47 9.6115262e-16 8.9369862e-16 9.1831797e-16 9.3367451e-16 9.4712142e-16 9.5717930e-16 9.8004498e-16 1.0040445e-15 1.0173293e-15 1.0548865e-15 1.0957308e-15 
48 9.8864419e-16 9.0292203e-16 9.1960991e-16 9.3846040e-16 9.5949730e-16 9.8149064e-16 9.9755710e-16 1.0151339e-15 1.0321449e-15 1.0757851e-15 1.1269523e-15 
49 9.8670732e-16 9.1606958e-16 9.3242983e-16 9.4062990e-16 9.5166151e-16 9.7447223e-16 9.9060222e-16 1.0056205e-15 1.0306796e-15 1.0625190e-15 1.1221919e-15 
50 9.7574372e-16 9.0299398e-16 9.3052768e-16 9.4608193e-16 9.5458096e-16 9.6879704e-16 9.8462855e-16 1.0192209e-15 1.0369094e-15 1.0916775e-15 1.1297665e-15 


==> data/resnorms_1_2_1_4_1_8_0_MG_W_2__2___level_3.txt <==
1 5.7576110e-01 4.8670077e-01 5.1670422e-01 5.3321387e-01 5.4663968e-01 5.6628497e-01 5.8951309e-01 6.2525303e-01 6.5692692e-01 7.5805532e-01 1.4373312e+00 
2 1.9795440e-01 1.3644966e-01 1.4552532e-01 1.5476742e-01 1.6353824e-01 1.7934980e-01 2.0867773e-01 2.5472403e-01 4.2947184e-01 1.1194522e+00 1.1165750e+01 
3 1.2166442e-01 4.3872248e-02 5.3054160e-02 6.7354517e-02 8.0767346e-02 9.8911482e-02 1.4983545e-01 2.5308855e-01 6.3864893e-01 2.3135188e+00 1.3053334e+02 
4 8.9999514e-02 1.5259400e-02 2.1232017e-02 2.8962524e-02 4.0851555e-02 6.7171637e-02 1.1448875e-01 2.5064154e-01 8.5847498e-01 4.5731317e+00 1.9130690e+03 
5 8.1074409e-02 5.3473193e-03 9.5190577e-03 1.4985001e-02 2.5393379e-02 4.2363264e-02 9.9271409e-02 2.8153347e-01 1.2254365e+00 1.0136603e+01 3.1774724e+04 
6 6.1499522e-02 2.1116972e-03 4.7179071e-03 7.5345044e-03 1.5302994e-02 3.2215584e-02 8.5957153e-02 3.0205988e-01 1.7919061e+00 2.1009447e+01 5.5672716e+05 
7 4.9258047e-02 7.7418750e-04 2.1979864e-03 3.9783397e-03 9.4449307e-03 2.2870815e-02 8.1381180e-02 3.2887050e-01 2.6256088e+00 4.1850191e+01 9.9541084e+06 
8 3.8543135e-02 3.0115550e-04 1.0419746e-03 2.0790300e-03 5.9407828e-03 1.5637725e-02 7.3370573e-02 3.7349106e-01 3.8518092e+00 8.5816849e+01 1.7928471e+08 
9 3.0916681e-02 1.1954599e-04 5.6475837e-04 1.1121295e-03 3.6731796e-03 1.0647512e-02 6.6224851e-02 4.2641031e-01 5.6580423e+00 2.0687726e+02 3.2375345e+09 
10 2.3180945e-02 4.9073340e-05 2.7878690e-04 5.9963259e-04 2.3635997e-03 8.1084268e-03 6.0028178e-02 4.8575694e-01 8.3216423e+00 4.6635762e+02 5.8517367e+10 
11 1.8726857e-02 1.9300699e-05 1.3579942e-04 3.2213464e-04 1.5190990e-03 7.2626751e-03 5.2041555e-02 5.5611668e-01 1.2254407e+01 1.0756901e+03 1.0580248e+12 
12 1.6217649e-02 7.8917740e-06 7.2390938e-05 1.7462788e-04 9.7671808e-04 5.8315636e-03 4.3845748e-02 6.1204324e-01 1.8068139e+01 2.5419013e+03 1.9131830e+13 
13 1.2805906e-02 3.0031406e-06 3.6922789e-05 9.0480174e-05 6.1030666e-04 4.4696945e-03 3.7054608e-02 6.6811957e-01 2.6672790e+01 6.1365051e+03 3.4596697e+14 
14 1.0238783e-02 1.2685683e-06 1.8740161e-05 4.9280188e-05 3.7788441e-04 3.4150822e-03 3.1450473e-02 7.2925426e-01 3.9423367e+01 1.4333428e+04 6.2563192e+15 
15 8.7131278e-03 4.4960257e-07 9.2815294e-06 2.8288373e-05 2.3249292e-04 2.5426129e-03 2.6787916e-02 7.9589773e-01 5.8339621e+01 3.4108152e+04 1.1313717e+17 
16 7.9520170e-03 1.8529532e-07 4.7441348e-06 1.7258287e-05 1.4004605e-04 1.9383892e-03 2.2857391e-02 8.6854099e-01 8.6435465e+01 8.1233856e+04 2.0459382e+18 
17 6.6779584e-03 7.3509812e-08 2.3175767e-06 1.0252894e-05 8.4872595e-05 1.4447879e-03 1.9540980e-02 9.4771830e-01 1.2821275e+02 1.9363234e+05 3.6998147e+19 
18 5.3777641e-03 2.9685158e-08 1.1258769e-06 6.3649245e-06 5.1546594e-05 1.0993540e-03 1.6728077e-02 1.0340119e+00 1.9040262e+02 4.6192565e+05 6.6906379e+20 
19 4.3281766e-03 1.1871324e-08 5.4686939e-07 3.5992469e-06 3.1297821e-05 8.3995364e-04 1.4340383e-02 1.1280578e+00 2.8307889e+02 1.1028361e+06 1.2099157e+22 
20 3.5481332e-03 4.9751893e-09 2.6564083e-07 2.0072571e-06 1.9057241e-05 6.3984806e-04 1.3092078e-02 1.2305502e+00 4.2133210e+02 2.6350316e+06 2.1879768e+23 
21 2.8578559e-03 1.7822553e-09 1.2901842e-07 1.0868949e-06 1.2114160e-05 4.9608238e-04 1.2057466e-02 1.3422464e+00 6.2778779e+02 6.3006829e+06 3.9566744e+24 
22 2.3430001e-03 7.4052947e-10 6.2669550e-08 6.0619816e-07 7.7114710e-06 3.7806273e-04 1.1276202e-02 1.4639712e+00 9.3639797e+02 1.5076733e+07 7.1551365e+25 
23 1.8879792e-03 2.9598993e-10 3.0438021e-08 3.2851161e-07 4.9141074e-06 2.9306381e-04 1.1170588e-02 1.5966239e+00 1.3981531e+03 3.6102338e+07 1.2939143e+27 
24 1.5479481e-03 1.2038758e-10 1.4785479e-08 1.8323102e-07 3.1339363e-06 2.2342642e-04 1.1382191e-02 1.7411842e+00 2.0896932e+03 8.6509238e+07 2.3398775e+28 
25 1.2476599e-03 4.8800139e-11 7.1814786e-09 9.9367498e-08 1.9997924e-06 1.7316205e-04 1.1607746e-02 1.8987204e+00 3.1262969e+03 2.0743363e+08 4.2313674e+29 
26 1.0230026e-03 1.9703175e-11 3.4886403e-09 5.5423945e-08 1.2759808e-06 1.3206578e-04 1.1847065e-02 2.0703963e+00 4.6814876e+03 4.9770929e+08 7.6518833e+30 
27 8.2479531e-04 7.9960805e-12 1.7107241e-09 3.0076508e-08 8.1431423e-07 1.0233806e-04 1.2072320e-02 2.2574808e+00 7.0166409e+03 1.1949304e+09 1.3837446e+32 
28 6.7690918e-04 3.2817216e-12 8.4938894e-10 1.6775531e-08 5.1980068e-07 7.8079772e-05 1.0996785e-02 2.4613567e+00 1.0525723e+04 2.8705835e+09 2.5023240e+33 
29 5.4658462e-04 1.2519014e-12 4.2236645e-10 9.1088948e-09 3.3185102e-07 6.0494574e-05 1.0017258e-02 2.6835311e+00 1.5802922e+04 6.8999962e+09 4.5251310e+34 
30 4.4903011e-04 5.0909639e-13 2.1457824e-10 5.0803877e-09 2.1188022e-07 4.6171789e-05 9.1251578e-03 2.9256465e+00 2.3744943e+04 1.6594690e+10 8.1831170e+35 
31 3.6285415e-04 2.0416481e-13 1.1081577e-10 2.7601042e-09 1.3528542e-07 3.5767381e-05 8.3126667e-03 3.1894931e+00 3.5705787e+04 3.9932051e+10 1.4798114e+37 
32 2.9823259e-04 8.5616595e-14 5.7326085e-11 1.5398586e-09 8.6380241e-08 2.7308760e-05 7.5726693e-03 3.4770220e+00 5.3731070e+04 9.6138437e+10 2.6760484e+38 
33 2.4110635e-04 3.0759080e-14 2.9695879e-11 8.3781210e-10 5.5151567e-08 2.1151789e-05 6.8986863e-03 3.7903594e+00 8.0912857e+04 2.3157214e+11 4.8392892e+39 
34 1.9821419e-04 1.2941763e-14 1.5406831e-11 4.6815900e-10 3.5211092e-08 1.6155202e-05 6.2848184e-03 4.1318229e+00 1.2192725e+05 5.5805942e+11 8.7512316e+40 
35 1.6029396e-04 5.3744141e-15 8.0030857e-12 2.5511090e-10 2.2478228e-08 1.2511064e-05 5.7256940e-03 4.5039381e+00 1.8384909e+05 1.3454597e+12 1.5825476e+42 
36 1.3179383e-04 2.4077652e-15 4.1631110e-12 1.4256557e-10 1.4348677e-08 9.5588528e-06 5.2164226e-03 4.9094575e+00 2.7738710e+05 3.2452526e+12 2.8618337e+43 
37 1.0739776e-04 1.2770980e-15 2.1680129e-12 7.7739204e-11 9.1583633e-09 7.4016110e-06 4.7525507e-03 5.3513813e+00 4.1875695e+05 7.8307896e+12 5.1752578e+44 
38 8.7979116e-05 1.2777959e-15 1.1304723e-12 4.3441683e-11 5.8344398e-09 5.6569166e-06 4.3300235e-03 5.8329788e+00 6.3252268e+05 1.8903130e+13 9.3587877e+45 
39 7.2072652e-05 1.2734578e-15 5.7272869e-13 2.3699484e-11 3.6980165e-09 4.3796634e-06 3.9451491e-03 6.3578134e+00 9.5590815e+05 4.5648357e+13 1.6924163e+47 
40 5.9045719e-05 1.0665853e-15 2.8570768e-13 1.3242173e-11 2.3346853e-09 3.3483595e-06 3.5945653e-03 6.9297686e+00 1.4453411e+06 1.1027377e+14 3.0605171e+48 
41 4.8373455e-05 1.0613356e-15 1.4294351e-13 7.2272587e-12 1.4729306e-09 2.5920019e-06 3.2752111e-03 7.5531541e+00 2.1863876e+06 2.6648178e+14 5.5345512e+49 
42 3.9632213e-05 1.2017332e-15 7.1481359e-14 4.0378308e-12 9.2925826e-10 1.9822589e-06 2.9842989e-03 8.2327033e+00 3.3088387e+06 6.4417516e+14 1.0008524e+51 
43 3.2470335e-05 1.0724402e-15 3.5849776e-14 2.2044965e-12 5.8626083e-10 1.5342907e-06 2.7192905e-03 8.9734852e+00 5.0096231e+06 1.5576673e+15 1.8099127e+52 
44 2.6603876e-05 1.0979424e-15 1.7927041e-14 1.2314447e-12 3.6986701e-10 1.1737142e-06 2.4778745e-03 9.7810081e+00 7.5876168e+06 3.7676719e+15 3.2729941e+53 
45 2.1797069e-05 1.0434207e-15 8.9989258e-15 6.7259869e-13 2.3334608e-10 9.0835456e-07 2.2579460e-03 1.0661271e+01 1.1496533e+07 9.1157574e+15 5.9187886e+54 
46 1.7859494e-05 1.0011119e-15 4.8095102e-15 3.7580805e-13 1.4721617e-10 6.9508164e-07 2.0575886e-03 1.1620817e+01 1.7425302e+07 2.2061124e+16 1.0703367e+56 
47 1.4633016e-05 9.8629754e-16 2.7313940e-15 2.0557494e-13 9.2877669e-11 5.3786872e-07 1.8750567e-03 1.2666778e+01 2.6420243e+07 5.3403763e+16 1.9355662e+57 
48 1.1989892e-05 1.0899143e-15 1.6673057e-15 1.1492029e-13 5.8595872e-11 4.1169775e-07 1.7087610e-03 1.3806933e+01 4.0070796e+07 1.2930634e+17 3.5002224e+58 
49 9.8240249e-06 1.0629114e-15 1.4635078e-15 6.2834824e-14 3.6967721e-11 3.1854299e-07 1.5572539e-03 1.5049760e+01 6.0791912e+07 3.1315989e+17 6.3297018e+59 
50 8.0496980e-06 1.0120392e-15 1.1828593e-15 3.5060152e-14 2.3322768e-11 2.4388677e-07 1.4192173e-03 1.6404504e+01 9.2253470e+07 7.5858750e+17 1.1446451e+61 


==> data/resnorms_1_2_1_4_1_8_0_MSG_W_2__2___level_3.txt <==
1 3.2303918e-01 2.9141822e-01 2.9627912e-01 3.0391244e-01 3.1301442e-01 3.1924301e-01 3.2689122e-01 3.3807340e-01 3.4740984e-01 3.5507992e-01 3.6865621e-01 
2 1.1296412e-01 1.0262838e-01 1.0589794e-01 1.0880928e-01 1.1049781e-01 1.1202428e-01 1.1377140e-01 1.1727943e-01 1.1909488e-01 1.2069715e-01 1.2635928e-01 
3 3.9615687e-02 3.3646997e-02 3.5337481e-02 3.6659733e-02 3.7755977e-02 3.8816500e-02 4.0513381e-02 4.1446875e-02 4.2396816e-02 4.3916442e-02 4.6144086e-02 
4 1.3947747e-02 1.0500432e-02 1.1608349e-02 1.2078582e-02 1.2861723e-02 1.3455294e-02 1.4305045e-02 1.4884690e-02 1.5403643e-02 1.6291898e-02 1.7780874e-02 
5 4.7066197e-03 3.4263333e-03 3.7821016e-03 4.0681379e-03 4.3236417e-03 4.5918538e-03 4.9395847e-03 5.3463763e-03 5.5860530e-03 6.0738573e-03 6.8189673e-03 
6 1.6314413e-03 1.1022001e-03 1.2379128e-03 1.3560802e-03 1.4483741e-03 1.6069428e-03 1.6637830e-03 1.8855558e-03 2.0255772e-03 2.2685017e-03 2.8230097e-03 
7 5.5296873e-04 3.1484968e-04 4.0358339e-04 4.4152351e-04 4.7287802e-04 5.3341996e-04 5.9105451e-04 6.8963252e-04 7.5531620e-04 8.8649873e-04 1.0118473e-03 
8 1.9088591e-04 9.3496731e-05 1.3144726e-04 1.4476068e-04 1.5575560e-04 1.8249361e-04 2.0471123e-04 2.4282293e-04 2.8633391e-04 3.3953144e-04 3.9657241e-04 
9 6.5196288e-05 2.8027675e-05 4.2583228e-05 4.7209438e-05 5.0327540e-05 6.1993283e-05 6.7611406e-05 8.3308757e-05 1.0205388e-04 1.2367845e-04 1.5669770e-04 
10 2.2575139e-05 8.2129539e-06 1.3586953e-05 1.6384929e-05 1.7452420e-05 2.0769586e-05 2.3684353e-05 2.9567674e-05 3.5316785e-05 4.3841394e-05 6.0230503e-05 
11 7.4442709e-06 2.1747656e-06 4.1078979e-06 5.1306360e-06 5.9746394e-06 6.8998967e-06 7.8622927e-06 9.4404084e-06 1.1703831e-05 1.6072021e-05 2.1921711e-05 
12 2.6024550e-06 5.1155872e-07 1.0984640e-06 1.4801069e-06 1.9576306e-06 2.4998746e-06 2.6620416e-06 3.2284945e-06 4.1646604e-06 6.0732152e-06 8.0115477e-06 
13 8.8303377e-07 8.2999021e-08 3.3036976e-07 4.7068954e-07 6.4033975e-07 8.3990924e-07 9.1379026e-07 1.1581929e-06 1.5537000e-06 2.2511324e-06 2.9892429e-06 
14 3.0403175e-07 2.8766932e-08 1.0064719e-07 1.5208553e-07 2.2359102e-07 2.7562525e-07 3.2198994e-07 4.0638953e-07 5.6323215e-07 8.1187890e-07 1.1390659e-06 
15 1.0573320e-07 9.0156123e-09 2.5569997e-08 4.8422210e-08 7.1197864e-08 9.5476673e-08 1.1416533e-07 1.4401405e-07 2.0741036e-07 2.9945039e-07 4.3565571e-07 
16 3.6761408e-08 2.2984156e-09 7.3758268e-09 1.5740145e-08 2.4635031e-08 3.2658695e-08 4.0639954e-08 5.0425245e-08 7.4177273e-08 1.0651609e-07 1.6728052e-07 
17 1.2653260e-08 6.3294562e-10 2.4564634e-09 5.1970560e-09 8.1940022e-09 1.1296469e-08 1.3821559e-08 1.8019708e-08 2.7349995e-08 3.8363255e-08 6.5895052e-08 
18 4.3698094e-09 1.1005243e-10 9.7438461e-10 1.7218873e-09 2.7357618e-09 3.8616845e-09 4.7352107e-09 6.5696520e-09 9.9597258e-09 1.4360661e-08 2.4934902e-08 
19 1.5286299e-09 1.8462054e-11 2.4581862e-10 5.6575211e-10 9.0800719e-10 1.3293818e-09 1.6785203e-09 2.3812187e-09 3.4421272e-09 4.7917819e-09 9.4062605e-09 
20 5.1835200e-10 6.8165123e-12 6.8222248e-11 1.8619794e-10 2.7296927e-10 4.3679810e-10 5.6442238e-10 8.5598874e-10 1.2324604e-09 1.6891702e-09 3.6796588e-09 
21 1.8357361e-10 2.1689701e-12 2.1292246e-11 5.5652278e-11 8.7569760e-11 1.4880179e-10 2.0483807e-10 3.1036476e-10 4.3791460e-10 5.9366826e-10 1.4435714e-09 
22 6.1043164e-11 5.1693859e-13 6.6493222e-12 1.8216023e-11 2.7256378e-11 5.0305250e-11 7.4100683e-11 1.1187819e-10 1.5189857e-10 2.0875658e-10 5.6228022e-10 
23 2.1276447e-11 1.4679229e-13 2.0796165e-12 5.9808010e-12 8.6114304e-12 1.7513985e-11 2.6163127e-11 3.9023554e-11 5.3704016e-11 7.3831686e-11 2.1833210e-10 
24 7.4204899e-12 4.5177265e-14 6.4910880e-13 1.9295691e-12 2.8031044e-12 6.3057253e-12 8.9741786e-12 1.4162793e-11 1.8712717e-11 2.6557593e-11 8.4830340e-11 
25 2.5506083e-12 9.1524365e-15 2.0290584e-13 5.9774796e-13 1.0188468e-12 2.1731807e-12 3.2333400e-12 5.1315224e-12 6.7167827e-12 9.7406489e-12 3.2980413e-11 
26 8.7478548e-13 2.5909025e-15 5.0683104e-14 1.9754332e-13 3.6034145e-13 7.4901788e-13 1.1628662e-12 1.8597333e-12 2.4836378e-12 3.6073783e-12 1.2827263e-11 
27 2.9525134e-13 1.1897626e-15 1.5485896e-14 6.0498368e-14 1.0676928e-13 2.3471422e-13 3.4909514e-13 6.6534706e-13 9.0943630e-13 1.3380722e-12 4.9918345e-12 
28 1.0336195e-13 1.0408253e-15 4.7600294e-15 1.8392796e-14 3.5252568e-14 7.8009003e-14 1.2247970e-13 2.3224832e-13 3.3035689e-13 4.9606493e-13 1.9071911e-12 
29 3.6307654e-14 9.6150809e-16 1.3520671e-15 6.0631887e-15 1.0587017e-14 2.6227027e-14 4.5403690e-14 8.0128720e-14 1.2203935e-13 1.8390042e-13 7.0976234e-13 
30 1.2157926e-14 9.2125029e-16 1.0129227e-15 2.1057347e-15 3.6694008e-15 8.6295286e-15 1.5101981e-14 2.7786458e-14 4.4330113e-14 6.8181882e-14 2.6442454e-13 
31 4.2448716e-15 9.1374849e-16 9.6615303e-16 1.1702046e-15 1.5438698e-15 3.0941602e-15 5.4801647e-15 9.7024881e-15 1.5729166e-14 2.5098689e-14 1.0045397e-13 
32 1.7581416e-15 8.9739932e-16 9.2667929e-16 9.6998599e-16 1.0718629e-15 1.4155900e-15 2.0336259e-15 3.6952520e-15 5.8132123e-15 9.3147857e-15 3.7973856e-14 
33 1.0525814e-15 8.8884947e-16 9.1110733e-16 9.3735389e-16 9.6791098e-16 1.0162901e-15 1.1561056e-15 1.4669299e-15 2.2931552e-15 3.5395072e-15 1.4569756e-14 
34 9.5758786e-16 8.7961201e-16 9.0890649e-16 9.1653612e-16 9.2607337e-16 9.4544536e-16 9.6934263e-16 1.0378979e-15 1.1896365e-15 1.5702988e-15 5.9533870e-15 
35 9.4560177e-16 8.7752780e-16 8.9156917e-16 9.0603960e-16 9.2185824e-16 9.3203937e-16 9.5560472e-16 9.9084838e-16 1.0181195e-15 1.1115369e-15 2.2514416e-15 
36 9.1889763e-16 8.7972283e-16 8.8678340e-16 8.9630362e-16 9.0664711e-16 9.1695532e-16 9.2327350e-16 9.3481033e-16 9.6288442e-16 1.0437117e-15 1.2650803e-15 
37 9.1326694e-16 8.7497009e-16 8.8773010e-16 8.9637473e-16 9.0361223e-16 9.0962353e-16 9.1885622e-16 9.2752988e-16 9.3906352e-16 9.6466991e-16 1.0714086e-15 
38 9.2622424e-16 8.7457328e-16 8.8776581e-16 8.9962945e-16 9.0917779e-16 9.2250997e-16 9.2822554e-16 9.3875807e-16 9.7822641e-16 1.0188810e-15 1.0631559e-15 
39 9.1466378e-16 8.7037373e-16 8.8386774e-16 8.9308953e-16 9.0056884e-16 9.1006257e-16 9.1927226e-16 9.3002052e-16 9.4218923e-16 9.6809191e-16 1.0563006e-15 
40 9.1380246e-16 8.7004095e-16 8.8131602e-16 8.9246464e-16 9.0171118e-16 9.0850411e-16 9.1732219e-16 9.3180882e-16 9.5135565e-16 9.6881295e-16 1.0247014e-15 
41 9.1786363e-16 8.7493576e-16 8.8583578e-16 8.9622651e-16 9.0855483e-16 9.1623253e-16 9.2327657e-16 9.3573991e-16 9.5803505e-16 9.7353959e-16 1.0685842e-15 
42 9.2323321e-16 8.7932563e-16 8.8867450e-16 8.9867050e-16 9.0639529e-16 9.1899124e-16 9.2893929e-16 9.4570487e-16 9.6618219e-16 9.9603068e-16 1.0459071e-15 
43 9.1747486e-16 8.6843266e-16 8.8041511e-16 8.9052622e-16 8.9854713e-16 9.1176373e-16 9.2567662e-16 9.3881532e-16 9.5171055e-16 9.7755943e-16 1.0243929e-15 
44 9.2066796e-16 8.6887538e-16 8.8559834e-16 8.9242195e-16 9.0188641e-16 9.1278376e-16 9.2829215e-16 9.3677215e-16 9.4664710e-16 9.6312487e-16 1.0042037e-15 
45 9.1282014e-16 8.6875866e-16 8.7952556e-16 8.8947509e-16 8.9801093e-16 9.0736668e-16 9.1878329e-16 9.2563544e-16 9.4736582e-16 9.6387899e-16 1.0178840e-15 
46 9.1178559e-16 8.7078530e-16 8.7944868e-16 8.8951771e-16 8.9673321e-16 9.0637897e-16 9.1669368e-16 9.2269148e-16 9.4423149e-16 9.6091863e-16 1.0039973e-15 
47 9.1140922e-16 8.7035043e-16 8.8473345e-16 8.8947716e-16 8.9748836e-16 9.0655497e-16 9.1460298e-16 9.2987170e-16 9.4372279e-16 9.5333418e-16 9.8023728e-16 
48 9.1155913e-16 8.7462339e-16 8.8921108e-16 8.9390980e-16 8.9952018e-16 9.0876033e-16 9.1616176e-16 9.3335143e-16 9.4371762e-16 9.5739029e-16 9.9040517e-16 
49 9.1964068e-16 8.7241637e-16 8.8231315e-16 8.9615471e-16 9.0660856e-16 9.1501763e-16 9.2755637e-16 9.3542689e-16 9.5591924e-16 9.8091834e-16 1.0301695e-15 
50 9.2460179e-16 8.7270744e-16 8.8162342e-16 8.9165232e-16 9.0462184e-16 9.1860200e-16 9.3227832e-16 9.3949659e-16 9.5671575e-16 9.8489561e-16 1.0053837e-15 


==> data/resnorms_1_2_1_4_1_8_10_MG_W_2__2___level_3.txt <==
1 6.4165912e-01 5.7064635e-01 5.9848728e-01 6.1458690e-01 6.2461311e-01 6.3535075e-01 6.4626687e-01 6.6938026e-01 6.8006293e-01 7.4523661e-01 3.3927582e+00 
2 1.6735729e-01 1.3530861e-01 1.4050141e-01 1.4601919e-01 1.5233688e-01 1.5799344e-01 1.6964705e-01 1.8537285e-01 2.4249939e-01 7.7129765e-01 3.2620125e+01 
3 7.5406727e-02 3.6567519e-02 4.1406648e-02 4.9062163e-02 5.6302499e-02 6.7260659e-02 8.4520192e-02 1.0755457e-01 1.6580190e-01 1.4727394e+00 3.4187252e+02 
4 4.0991552e-02 1.0016662e-02 1.2822654e-02 1.6279942e-02 2.1913135e-02 3.2232536e-02 4.6896485e-02 8.2740668e-02 1.6698827e-01 3.2291541e+00 3.3330660e+03 
5 2.2256195e-02 2.8418909e-03 4.3921153e-03 6.5479077e-03 9.0741446e-03 1.7069440e-02 2.8753865e-02 6.6723927e-02 1.3216435e-01 7.0904533e+00 3.5852810e+04 
6 1.1645145e-02 8.0213927e-04 1.5224870e-03 2.5943972e-03 3.9911554e-03 9.1105450e-03 1.9135875e-02 5.1988485e-02 1.1464117e-01 1.5588732e+01 3.8593613e+05 
7 6.0922079e-03 2.4742952e-04 5.9752591e-04 1.1088296e-03 2.0955897e-03 4.9372725e-03 1.2144133e-02 4.2218874e-02 1.0555912e-01 3.4308180e+01 4.1574984e+06 
8 3.2587554e-03 7.2452156e-05 2.3862878e-04 4.9935135e-04 9.3503204e-04 2.6374222e-03 7.7194663e-03 3.2422643e-02 9.7789198e-02 7.5581757e+01 4.4821306e+07 
9 1.7380028e-03 2.3213463e-05 9.8508834e-05 2.2145666e-04 4.6578046e-04 1.4638560e-03 4.9556216e-03 2.6001445e-02 9.1708328e-02 1.6667392e+02 4.8359729e+08 
10 9.7672844e-04 6.9001912e-06 3.9817521e-05 9.5079345e-05 2.0923450e-04 7.9590158e-04 3.1744140e-03 2.1398724e-02 7.9561372e-02 3.6791524e+02 5.2220516e+09 
11 5.9683995e-04 2.2629641e-06 1.5537474e-05 4.0463224e-05 1.0785099e-04 4.4327616e-04 2.0250645e-03 1.7531851e-02 6.8335314e-02 8.1293367e+02 5.5521327e+10 
12 3.5006372e-04 6.7527079e-07 6.1107425e-06 1.6723126e-05 4.9434953e-05 2.4128540e-04 1.2850738e-03 1.3472201e-02 6.0282885e-02 1.7979871e+03 5.8914996e+11 
13 2.1102412e-04 2.2398201e-07 2.4487725e-06 6.9902939e-06 2.6079797e-05 1.3133494e-04 8.2280182e-04 1.0430368e-02 5.6569669e-02 3.9805065e+03 6.2516107e+12 
14 1.2808424e-04 6.7548389e-08 9.9816906e-07 2.9022110e-06 1.2012072e-05 7.0655105e-05 5.3474096e-04 8.4060458e-03 5.3772216e-02 8.8207549e+03 6.6337341e+13 
15 7.9562941e-05 2.2369318e-08 4.3150875e-07 1.2651159e-06 6.2654844e-06 3.7884255e-05 3.6235935e-04 6.6486021e-03 5.1795718e-02 1.9565164e+04 7.0392152e+14 
16 5.0297765e-05 6.7982402e-09 1.8039812e-07 5.5547994e-07 2.8570778e-06 2.0603635e-05 2.8618635e-04 5.2009252e-03 4.9896892e-02 4.3437565e+04 7.4694819e+15 
17 3.1653801e-05 2.2475905e-09 7.0566034e-08 2.4498266e-07 1.4996766e-06 1.1205806e-05 2.1604865e-04 4.2572277e-03 4.8072353e-02 9.6526157e+04 7.9260494e+16 
18 1.8850795e-05 6.8721252e-10 2.7638822e-08 1.0834424e-07 7.1697778e-07 6.0944656e-06 1.4038770e-04 3.5600818e-03 4.6318978e-02 2.1469148e+05 8.4105253e+17 
19 1.1233102e-05 2.2685320e-10 1.0917366e-08 4.8089365e-08 3.6292825e-07 3.3146161e-06 9.1225654e-05 2.8153767e-03 4.4633850e-02 4.7793299e+05 8.9246157e+18 
20 6.6917286e-06 6.9715485e-11 4.4117278e-09 2.1400287e-08 1.8295277e-07 1.8027237e-06 5.9280401e-05 2.2773551e-03 4.3014168e-02 1.0648618e+06 9.4701308e+19 
21 3.9881530e-06 2.2981244e-11 1.7848382e-09 9.5515110e-09 9.2535010e-08 9.8045417e-07 3.8522422e-05 1.8373945e-03 4.1457269e-02 2.3745684e+06 1.0048992e+21 
22 2.3755480e-06 7.0942070e-12 7.2595652e-10 4.2728727e-09 4.6825829e-08 5.3279431e-07 2.5033593e-05 1.4810915e-03 3.9960593e-02 5.2994667e+06 1.0663237e+22 
23 1.4158293e-06 2.3354814e-12 2.9708669e-10 1.9164232e-09 2.3515035e-08 2.8929851e-07 1.6268237e-05 1.1929741e-03 3.8521692e-02 1.1836577e+07 1.1315029e+23 
24 8.4335587e-07 7.2396605e-13 1.2175280e-10 8.6130045e-10 1.1489975e-08 1.5708607e-07 1.0572193e-05 9.6194082e-04 3.7138217e-02 2.6457987e+07 1.2006664e+24 
25 5.0267356e-07 2.3792899e-13 4.9906905e-11 3.8799248e-10 5.6150816e-09 8.5297121e-08 6.8706381e-06 7.7619553e-04 3.5807918e-02 5.9185330e+07 1.2740577e+25 
26 2.9942383e-07 7.4031647e-14 2.0483813e-11 1.7511031e-10 2.7439007e-09 4.6316529e-08 4.4651528e-06 6.2740241e-04 3.4528641e-02 1.3249142e+08 1.3519352e+26 
27 1.7847135e-07 2.4354995e-14 8.4085232e-12 7.9544502e-11 1.3410085e-09 2.5150271e-08 2.9019022e-06 5.0745440e-04 3.3298319e-02 2.9680248e+08 1.4345732e+27 
28 1.0630866e-07 7.6583677e-15 3.4557786e-12 3.6156143e-11 6.5535994e-10 1.3552249e-08 1.8859768e-06 4.1623395e-04 3.2114975e-02 6.6533888e+08 1.5222627e+28 
29 6.3366107e-08 2.9706084e-15 1.4204606e-12 1.6464776e-11 3.2030931e-10 7.3763207e-09 1.2257360e-06 3.4217207e-04 3.0976714e-02 1.4924626e+09 1.6153125e+29 
30 3.7745030e-08 1.4698206e-15 5.8450888e-13 7.5031799e-12 1.5654964e-10 4.0250940e-09 7.9664433e-07 2.8127478e-04 2.9881718e-02 3.3499532e+09 1.7140503e+30 
31 2.2498353e-08 1.3209094e-15 2.4054830e-13 3.4243815e-12 7.6518939e-11 2.1961795e-09 5.1777234e-07 2.3131309e-04 2.8828249e-02 7.5238191e+09 1.8188238e+31 
32 1.3401570e-08 1.1675137e-15 9.9070657e-14 1.5639572e-12 3.7401073e-11 1.1943877e-09 3.3652706e-07 1.9020655e-04 2.7814639e-02 1.6907989e+10 1.9300019e+32 
33 7.9881698e-09 1.0784387e-15 4.0722486e-14 7.0284811e-13 1.8282197e-11 6.4956550e-10 2.1872972e-07 1.5648257e-04 2.6839291e-02 3.8018007e+10 2.0479762e+33 
34 4.7583356e-09 1.1115576e-15 1.6796778e-14 3.1488780e-13 8.9366564e-12 3.5326420e-10 1.4216810e-07 1.2873396e-04 2.5900674e-02 8.5530398e+10 2.1731622e+34 
35 2.8362622e-09 9.7225475e-16 7.0703785e-15 1.4150631e-13 4.3686639e-12 1.9212174e-10 9.2406601e-08 1.0596964e-04 2.4997321e-02 1.9251985e+11 2.3060006e+35 
36 1.6894961e-09 9.9076112e-16 3.1372374e-15 6.3860679e-14 2.1357279e-12 1.0448470e-10 6.0063442e-08 8.7230895e-05 2.4127828e-02 4.3355550e+11 2.4469593e+36 
37 1.0070415e-09 1.0217823e-15 1.6107923e-15 2.8734686e-14 1.0440201e-12 5.6823587e-11 3.9041250e-08 7.1851316e-05 2.3290846e-02 9.7682915e+11 2.5965348e+37 
38 5.9987588e-10 9.7651694e-16 1.2499273e-15 1.3149636e-14 5.1051734e-13 3.0903089e-11 2.5377182e-08 5.9180824e-05 2.2485084e-02 2.2018514e+12 2.7552537e+38 
39 3.5756103e-10 1.0217437e-15 1.2226696e-15 5.9149990e-15 2.4947358e-13 1.6806236e-11 1.6495640e-08 4.8774657e-05 2.1709306e-02 4.9652817e+12 2.9236750e+39 
40 2.1299403e-10 1.0013217e-15 1.1219471e-15 3.0064876e-15 1.2199321e-13 9.1398591e-12 1.0722621e-08 4.0193970e-05 2.0962324e-02 1.1201536e+13 3.1023918e+40 
41 1.2695635e-10 9.5652020e-16 1.0711886e-15 1.9219242e-15 5.9734720e-14 4.9970289e-12 6.9700939e-09 3.3142651e-05 2.0243002e-02 2.5280202e+13 3.2920336e+41 
42 7.5626676e-11 9.6426067e-16 1.0746223e-15 1.3675211e-15 2.9225786e-14 2.7416443e-12 4.5308752e-09 2.7324221e-05 1.9550250e-02 5.7074835e+13 3.4932681e+42 
43 4.5077437e-11 9.8939313e-16 1.0572088e-15 1.2488039e-15 1.4182184e-14 1.5007847e-12 2.9453123e-09 2.2540889e-05 1.8883022e-02 1.2890271e+14 3.7068042e+43 
44 2.6852411e-11 9.7581837e-16 1.1084230e-15 1.2320972e-15 7.0136506e-15 8.2329975e-13 1.9146355e-09 1.8591680e-05 1.8240318e-02 2.9122257e+14 3.9333937e+44 
45 1.6005257e-11 9.8681526e-16 1.0979719e-15 1.3313127e-15 3.6249409e-15 4.5076563e-13 1.2446477e-09 1.5343933e-05 1.7621175e-02 6.5815218e+14 4.1738348e+45 
46 9.5342719e-12 1.0009299e-15 1.0586911e-15 1.1986145e-15 2.0994645e-15 2.4761270e-13 8.0911896e-10 1.2661079e-05 1.7024674e-02 1.4878491e+15 4.4289741e+46 
47 5.6829185e-12 9.6313967e-16 9.9838592e-16 1.0980021e-15 1.6788902e-15 1.3578081e-13 5.2599763e-10 1.0389597e-05 1.6449929e-02 3.3644644e+15 4.6997102e+47 
48 3.3852587e-12 9.5148637e-16 1.0270398e-15 1.0810547e-15 1.4088206e-15 7.4230664e-14 3.4194801e-10 8.2124619e-06 1.5896096e-02 7.6101113e+15 4.9869967e+48 
49 2.0178406e-12 9.4889689e-16 9.8172154e-16 1.0665376e-15 1.5961219e-15 4.0668599e-14 2.2230101e-10 6.4791379e-06 1.5362360e-02 1.7217810e+16 5.2918452e+49 
50 1.2022001e-12 9.5218384e-16 1.0362995e-15 1.1382695e-15 1.3722520e-15 2.2232145e-14 1.4452033e-10 5.1211586e-06 1.4847943e-02 3.8964641e+16 5.6153294e+50 


==> data/resnorms_1_2_1_4_1_8_10_MSG_W_2__2___level_3.txt <==
1 4.0680112e-01 3.6614104e-01 3.7925733e-01 3.8895220e-01 3.9426150e-01 4.0194522e-01 4.1218158e-01 4.2432964e-01 4.3572742e-01 4.4219412e-01 4.6115144e-01 
2 1.2813545e-01 1.1958531e-01 1.2340575e-01 1.2487918e-01 1.2578214e-01 1.2692575e-01 1.2867613e-01 1.3022323e-01 1.3422897e-01 1.3683757e-01 1.3928340e-01 
3 4.0280168e-02 3.5013279e-02 3.6105472e-02 3.7408630e-02 3.8844061e-02 3.9948060e-02 4.0917555e-02 4.1718657e-02 4.2593182e-02 4.3761764e-02 4.4641698e-02 
4 1.2513072e-02 1.0194636e-02 1.0818959e-02 1.1359121e-02 1.1803851e-02 1.2343796e-02 1.2830522e-02 1.3385573e-02 1.4040329e-02 1.4705461e-02 1.5412431e-02 
5 3.8929658e-03 2.8406273e-03 3.1318573e-03 3.3754616e-03 3.6562942e-03 3.8121976e-03 3.9939949e-03 4.2805427e-03 4.4007964e-03 4.7109437e-03 5.2955146e-03 
6 1.2165136e-03 7.7575189e-04 9.3201381e-04 1.0443910e-03 1.1209494e-03 1.1941860e-03 1.2654985e-03 1.3392664e-03 1.4472128e-03 1.5494149e-03 1.7910658e-03 
7 3.8052973e-04 1.8434973e-04 2.5478160e-04 2.9421518e-04 3.2482760e-04 3.7105428e-04 3.9282568e-04 4.2987291e-04 4.6654499e-04 5.0123294e-04 6.2732458e-04 
8 1.1827040e-04 4.1155484e-05 6.2285329e-05 8.1298360e-05 9.4585927e-05 1.0380730e-04 1.2260234e-04 1.4015989e-04 1.4883040e-04 1.6197998e-04 2.2483889e-04 
9 3.4199887e-05 7.4858993e-06 1.6958129e-05 2.2493138e-05 2.6388447e-05 3.2071424e-05 3.7269094e-05 4.3370432e-05 5.0780981e-05 5.6882943e-05 6.8958851e-05 
10 1.0208527e-05 2.0157865e-06 4.0246413e-06 6.2430751e-06 7.5891469e-06 9.5543647e-06 1.0871197e-05 1.3786936e-05 1.7114738e-05 1.8679508e-05 2.5765517e-05 
11 3.0125257e-06 5.1821193e-07 1.0327466e-06 1.6797056e-06 2.0690751e-06 2.7362655e-06 3.4073715e-06 4.0485209e-06 5.4893091e-06 6.3564493e-06 8.5161819e-06 
12 9.3728475e-07 1.3112443e-07 2.3139646e-07 4.7646156e-07 6.1889835e-07 8.1431604e-07 1.0368240e-06 1.2417531e-06 1.7720760e-06 2.0761294e-06 2.9676285e-06 
13 2.6128442e-07 3.6418823e-08 5.9864683e-08 1.4443793e-07 1.8035266e-07 2.4937255e-07 3.1159227e-07 4.0723177e-07 5.8564395e-07 6.9963442e-07 9.9465575e-07 
14 7.8791612e-08 1.0556194e-08 1.5195128e-08 2.8219553e-08 4.8488955e-08 7.4458841e-08 8.4280111e-08 1.0844668e-07 1.8205445e-07 2.3739892e-07 3.7976113e-07 
15 2.2485971e-08 2.2168399e-09 4.1282611e-09 5.9280907e-09 1.2988550e-08 1.7127356e-08 2.5400038e-08 3.5426553e-08 5.9410844e-08 8.4560424e-08 1.2524862e-07 
16 6.8738978e-09 4.2374791e-10 9.3752679e-10 1.8242828e-09 3.3035671e-09 5.1494648e-09 7.6522655e-09 1.1813606e-08 1.9000821e-08 2.9924906e-08 4.4672927e-08 
17 2.0390388e-09 1.0138837e-10 2.4631153e-10 4.7334143e-10 1.0331026e-09 1.5507780e-09 2.3262213e-09 3.6024664e-09 6.2320437e-09 8.9244322e-09 1.6167260e-08 
18 5.3352122e-10 3.4391288e-11 6.1116071e-11 1.5880280e-10 3.0457832e-10 4.3935202e-10 6.9100311e-10 1.1841207e-09 2.1471266e-09 3.1016255e-09 5.3350744e-09 
19 1.5406107e-10 8.2537122e-12 1.8391745e-11 4.1382260e-11 8.9870884e-11 1.3199130e-10 2.0202134e-10 3.9704604e-10 7.2340454e-10 1.0164107e-09 1.8893277e-09 
20 4.5123486e-11 2.0871518e-12 4.3677462e-12 1.0614018e-11 2.6695341e-11 4.0576662e-11 6.1455324e-11 1.3376283e-10 2.4245052e-10 3.3970332e-10 6.6673227e-10 
21 1.4380341e-11 5.6744386e-13 1.0385550e-12 3.0285180e-12 8.0234352e-12 1.2751811e-11 1.8762732e-11 4.0364580e-11 7.3079338e-11 1.1416370e-10 2.3820961e-10 
22 4.2725994e-12 8.9977301e-14 2.8562478e-13 9.2232752e-13 2.2996274e-12 3.7060718e-12 5.7833144e-12 1.1886960e-11 2.3797544e-11 3.8501331e-11 8.6276305e-11 
23 1.3109062e-12 2.8109456e-14 7.6974807e-14 1.8423019e-13 6.9966272e-13 1.0648742e-12 1.6907970e-12 3.5834969e-12 7.7661558e-12 1.3039612e-11 3.0657041e-11 
24 3.9437601e-13 5.9553531e-15 1.5457856e-14 4.4803056e-14 1.8921408e-13 3.3970871e-13 5.4979918e-13 1.0978867e-12 2.5417191e-12 4.4139722e-12 1.1335093e-11 
25 1.0828196e-13 1.9022159e-15 3.1196225e-15 1.0831765e-14 5.4529278e-14 9.9134031e-14 1.7386217e-13 3.3751573e-13 8.4464653e-13 1.4983836e-12 3.8001587e-12 
26 3.1882155e-14 1.0810397e-15 1.3876974e-15 2.7661226e-15 1.5036553e-14 2.7326432e-14 5.1198440e-14 1.0438615e-13 2.6782248e-13 5.0782601e-13 1.3343574e-12 
27 9.4008525e-15 9.7136524e-16 1.0209295e-15 1.2789991e-15 3.6517594e-15 7.7845860e-15 1.5623712e-14 3.2683319e-14 8.6332870e-14 1.7155445e-13 4.6780229e-13 
28 3.2138931e-15 9.2376164e-16 9.5720091e-16 1.0242350e-15 1.2073851e-15 2.6664195e-15 3.9558954e-15 1.0359046e-14 2.8363365e-14 5.9234849e-14 1.6699774e-13 
29 1.2704908e-15 9.0040558e-16 9.2565746e-16 9.7963129e-16 1.0246888e-15 1.1796917e-15 1.7391874e-15 3.4933477e-15 8.6487244e-15 2.0370606e-14 6.0714595e-14 
30 1.0452844e-15 9.0123112e-16 9.1911885e-16 9.4090383e-16 9.6772005e-16 1.0136873e-15 1.0845793e-15 1.4297522e-15 3.0334641e-15 7.0790920e-15 2.1263968e-14 
31 1.0076404e-15 9.0418124e-16 9.2182801e-16 9.3655993e-16 9.5161181e-16 9.9302698e-16 1.0272986e-15 1.1097179e-15 1.4126257e-15 2.6090603e-15 7.4876269e-15 
32 1.0054302e-15 9.0617730e-16 9.2432180e-16 9.4183154e-16 9.5711202e-16 9.8643607e-16 1.0373152e-15 1.0743021e-15 1.1379859e-15 1.3058107e-15 2.8144697e-15 
33 9.7701172e-16 9.1817572e-16 9.2617078e-16 9.3481587e-16 9.5719069e-16 9.6788349e-16 9.8875304e-16 1.0098163e-15 1.0447084e-15 1.1297086e-15 1.4293660e-15 
34 9.5135016e-16 8.9778443e-16 9.0922228e-16 9.1639731e-16 9.3333267e-16 9.4662914e-16 9.6124769e-16 9.7298208e-16 9.8663148e-16 1.0116197e-15 1.0968594e-15 
35 9.4485411e-16 8.8855800e-16 9.0990439e-16 9.1848033e-16 9.3761802e-16 9.4240134e-16 9.4950329e-16 9.7055018e-16 9.9213920e-16 1.0438583e-15 1.1036627e-15 
36 9.3680101e-16 8.9922277e-16 9.0719327e-16 9.1827742e-16 9.2702486e-16 9.3158797e-16 9.3771196e-16 9.6958710e-16 9.8335050e-16 1.0070716e-15 1.0896531e-15 
37 9.4939421e-16 8.9395730e-16 9.0990866e-16 9.1931309e-16 9.3724823e-16 9.4388909e-16 9.5456346e-16 9.6980132e-16 9.8252447e-16 1.0219752e-15 1.0487690e-15 
38 9.6028041e-16 8.9906114e-16 9.1187242e-16 9.2028230e-16 9.3895503e-16 9.5406582e-16 9.6402919e-16 9.7379208e-16 9.8746255e-16 1.0198300e-15 1.0530284e-15 
39 9.5451946e-16 8.8882712e-16 9.0998167e-16 9.1821741e-16 9.3434435e-16 9.4913551e-16 9.6078938e-16 9.8452793e-16 1.0113717e-15 1.0538780e-15 1.0885247e-15 
40 9.4262912e-16 8.8967066e-16 8.9999608e-16 9.1366269e-16 9.2724579e-16 9.3525694e-16 9.5597274e-16 9.7047592e-16 9.9320830e-16 1.0346429e-15 1.1307041e-15 
41 9.5080964e-16 8.9693444e-16 9.1439957e-16 9.2969862e-16 9.3844944e-16 9.4775857e-16 9.5402156e-16 9.6231673e-16 9.8214531e-16 1.0187200e-15 1.1082954e-15 
42 9.4592915e-16 8.8991581e-16 9.0097454e-16 9.1529613e-16 9.2565912e-16 9.4127745e-16 9.5091513e-16 9.6955020e-16 9.8018012e-16 1.0324938e-15 1.1070141e-15 
43 9.5062951e-16 8.9070972e-16 9.0796418e-16 9.1641623e-16 9.3138492e-16 9.4308336e-16 9.5911385e-16 9.7462008e-16 9.8908941e-16 1.0295475e-15 1.0597376e-15 
44 9.5261548e-16 9.0397560e-16 9.1532322e-16 9.2364049e-16 9.3678785e-16 9.4510161e-16 9.6022117e-16 9.6550426e-16 9.8251090e-16 1.0079674e-15 1.0391582e-15 
45 9.5481762e-16 8.8681894e-16 8.9884065e-16 9.1773704e-16 9.3263366e-16 9.5032257e-16 9.5894722e-16 9.8648683e-16 1.0016928e-15 1.0355017e-15 1.1152496e-15 
46 9.6077151e-16 8.9390059e-16 9.0311230e-16 9.1567364e-16 9.3852789e-16 9.5417495e-16 9.7089914e-16 9.8778756e-16 1.0122093e-15 1.0556967e-15 1.1117288e-15 
47 9.5356079e-16 8.8894441e-16 9.0261094e-16 9.1297235e-16 9.2404635e-16 9.4145856e-16 9.5864826e-16 9.7814259e-16 9.9832523e-16 1.0302304e-15 1.0757075e-15 
48 9.5202520e-16 8.9693519e-16 9.0859210e-16 9.1531845e-16 9.3065705e-16 9.4749873e-16 9.5704713e-16 9.7285806e-16 1.0073293e-15 1.0380775e-15 1.0925663e-15 
49 9.4447700e-16 8.9047640e-16 9.0096007e-16 9.1223167e-16 9.2247506e-16 9.3867173e-16 9.5323565e-16 9.6996840e-16 9.8723030e-16 1.0143507e-15 1.0889323e-15 
50 9.3896004e-16 8.9932049e-16 9.0929113e-16 9.1423383e-16 9.2447032e-16 9.3689963e-16 9.5077775e-16 9.6683221e-16 9.8574221e-16 1.0055208e-15 1.0887746e-15 


==> data/resnorms_1_2_1_4_1_8_20_MG_W_2__2___level_3.txt <==
1 7.4174713e-01 6.7245650e-01 6.9743054e-01 7.0978605e-01 7.2150711e-01 7.3214843e-01 7.4617810e-01 7.5767533e-01 7.8660320e-01 8.1953167e-01 1.0800915e+00 
2 1.4525935e-01 1.2226290e-01 1.2480990e-01 1.3065261e-01 1.3683934e-01 1.4265854e-01 1.5196242e-01 1.6996571e-01 1.9416769e-01 2.8784181e-01 1.2875263e+00 
3 4.5123199e-02 2.5872227e-02 2.8416816e-02 3.0816190e-02 3.5710879e-02 4.1126468e-02 4.7948230e-02 6.6941943e-02 1.0416190e-01 2.6227729e-01 2.5425603e+00 
4 1.5238123e-02 5.7012082e-03 6.7189562e-03 8.2791121e-03 1.0762712e-02 1.2726976e-02 1.9611322e-02 2.8009849e-02 6.3587067e-02 2.6836233e-01 5.2376958e+00 
5 6.4616366e-03 1.3393008e-03 1.6913795e-03 2.3296954e-03 3.8913478e-03 4.8415898e-03 9.0622752e-03 1.4033422e-02 4.0655023e-02 2.7049336e-01 1.1546488e+01 
6 2.8726409e-03 3.1561079e-04 4.2609193e-04 6.5634513e-04 1.3075028e-03 1.9094007e-03 3.9014461e-03 6.6043879e-03 2.6405638e-02 2.7879750e-01 3.1175605e+01 
7 1.2265887e-03 7.8856620e-05 1.1186168e-04 1.7932383e-04 4.7275928e-04 7.2361162e-04 1.7659057e-03 3.4734213e-03 1.7733949e-02 3.0085731e-01 8.5804475e+01 
8 5.4465072e-04 2.0606084e-05 3.0418576e-05 5.2646670e-05 1.8326759e-04 2.9553359e-04 8.1645581e-04 1.7620532e-03 1.2589768e-02 3.2470554e-01 2.3688730e+02 
9 2.4487755e-04 5.4849116e-06 7.9355402e-06 1.5335995e-05 7.0279244e-05 1.1466362e-04 3.7048560e-04 1.0008965e-03 8.9472299e-03 3.5048756e-01 6.5584387e+02 
10 1.0515366e-04 1.4281173e-06 2.0155105e-06 4.9492614e-06 2.6805531e-05 4.5025079e-05 1.6921657e-04 5.6389654e-04 6.3625499e-03 3.7837971e-01 1.8204502e+03 
11 4.4113987e-05 3.1091399e-07 5.4336050e-07 1.6900958e-06 1.0050960e-05 1.8016356e-05 7.7562053e-05 2.9875929e-04 4.4202061e-03 4.0855850e-01 5.0649333e+03 
12 1.8480027e-05 7.8469887e-08 1.4282351e-07 5.8456976e-07 3.7736783e-06 7.9176967e-06 3.4763515e-05 1.7722116e-04 3.0606692e-03 4.4121995e-01 1.4121713e+04 
13 7.7475863e-06 1.9923055e-08 3.8449752e-08 1.8569803e-07 1.4170020e-06 3.3018303e-06 1.4657337e-05 9.9334142e-05 2.1166570e-03 4.7657412e-01 3.8976052e+04 
14 3.2463640e-06 5.2927746e-09 1.0379658e-08 5.7112154e-08 5.3266272e-07 1.3666811e-06 6.7356870e-06 5.6404483e-05 1.4531185e-03 5.1485033e-01 9.7634381e+04 
15 1.3606432e-06 1.4372501e-09 2.8406390e-09 1.7290763e-08 2.0006042e-07 5.7012975e-07 2.9483419e-06 3.1204047e-05 9.9596680e-04 5.5629739e-01 2.4504956e+05 
16 5.7016054e-07 3.8460639e-10 7.8240327e-10 5.4761010e-09 7.5204720e-08 2.3922884e-07 1.3003531e-06 1.6664930e-05 6.8147417e-04 6.0118615e-01 6.1637441e+05 
17 2.3894529e-07 1.0538066e-10 2.1881321e-10 1.6475338e-09 2.8227262e-08 9.9755084e-08 5.7362666e-07 9.1594498e-06 4.6687926e-04 6.4981112e-01 1.5540818e+06 
18 1.0012815e-07 2.8532180e-11 6.1178731e-11 5.2852442e-10 1.0555114e-08 4.1444914e-08 2.5303227e-07 5.2393874e-06 3.1992199e-04 7.0249277e-01 3.9286721e+06 
19 4.1960551e-08 7.7812004e-12 1.7155118e-11 1.4883792e-10 3.9403678e-09 1.7288602e-08 1.1162707e-07 3.0098350e-06 2.1946024e-04 7.5957983e-01 9.9602035e+06 
20 1.7661658e-08 2.1153465e-12 4.7519873e-12 4.9166981e-11 1.4501377e-09 7.1794118e-09 4.9245763e-08 1.7358802e-06 1.5066241e-04 8.2145184e-01 2.5330941e+07 
21 7.5234944e-09 5.7658642e-13 1.3165089e-12 1.4269143e-11 5.2459936e-10 2.9839035e-09 2.1727070e-08 9.9986026e-07 1.0407381e-04 8.8852194e-01 6.4640659e+07 
22 3.2064574e-09 1.5646116e-13 3.6600217e-13 4.7595130e-12 1.8977973e-10 1.3108126e-09 9.5862926e-09 5.5588863e-07 7.2097666e-05 9.6123989e-01 1.6555430e+08 
23 1.3673295e-09 4.2709210e-14 1.0303252e-13 1.2940643e-12 6.8335931e-11 5.7656463e-10 4.2298878e-09 3.1036701e-07 5.0005352e-05 1.0400954e+00 4.2565725e+08 
24 5.8335553e-10 1.1776826e-14 2.7773852e-14 4.2786497e-13 2.4586328e-11 2.5386099e-10 1.8665081e-09 1.7309899e-07 3.4741851e-05 1.1256219e+00 1.0989102e+09 
25 2.4901558e-10 3.2429202e-15 7.7510773e-15 1.2311517e-13 8.8390598e-12 1.1186766e-10 8.2368073e-10 9.6839629e-08 2.4795610e-05 1.2184003e+00 2.8492792e+09 
26 1.0634757e-10 1.5858486e-15 2.5084211e-15 4.1123396e-14 3.1752743e-12 4.9330203e-11 3.6350836e-10 5.4155257e-08 1.7720081e-05 1.3190632e+00 7.4208548e+09 
27 4.5441788e-11 1.0816213e-15 1.3752528e-15 1.1186787e-14 1.1428500e-12 2.1765771e-11 1.6200234e-10 3.0353127e-08 1.2664253e-05 1.4283003e+00 1.9416884e+10 
28 1.8881651e-11 1.0547094e-15 1.2290042e-15 3.8802471e-15 4.1097295e-13 9.5899866e-12 7.2511103e-11 1.7012229e-08 9.0514140e-06 1.5468627e+00 5.1045239e+10 
29 8.2698559e-12 1.0087868e-15 1.1443837e-15 1.8847221e-15 1.4799355e-13 4.0469427e-12 3.2456195e-11 9.5508063e-09 6.4695820e-06 1.6755691e+00 1.3483598e+11 
30 3.3325089e-12 1.0376294e-15 1.2064840e-15 1.5197382e-15 5.3171085e-14 1.7084579e-12 1.4527968e-11 5.3629562e-09 4.6244378e-06 1.8153121e+00 3.5787908e+11 
31 1.4430775e-12 1.0235400e-15 1.0919622e-15 1.4151671e-15 1.9306030e-14 7.2133497e-13 6.5031957e-12 3.0151564e-09 3.3057086e-06 1.9670645e+00 9.5440364e+11 
32 6.0579042e-13 9.9604997e-16 1.0810889e-15 1.2937493e-15 7.0808526e-15 3.0397959e-13 2.9113226e-12 1.6956814e-09 2.3631597e-06 2.1318868e+00 2.5571674e+12 
33 2.6946924e-13 9.8115940e-16 1.0752546e-15 1.3357606e-15 2.7136505e-15 1.2737645e-13 1.3035198e-12 9.5453330e-10 1.6894464e-06 2.3109358e+00 6.8828068e+12 
34 1.1755601e-13 9.4618207e-16 1.0189966e-15 1.2169115e-15 1.5623372e-15 5.3414330e-14 5.8366664e-13 5.3750389e-10 1.2078656e-06 2.5054728e+00 1.8607294e+13 
35 4.9942017e-14 9.6767972e-16 1.0469822e-15 1.1559399e-15 1.3972504e-15 2.2609630e-14 2.6151587e-13 3.0289364e-10 8.6360583e-07 2.7168736e+00 5.0516143e+13 
36 2.1181130e-14 9.5509258e-16 1.0312865e-15 1.1089975e-15 1.3487341e-15 9.5679356e-15 1.1734627e-13 1.7074243e-10 6.1749761e-07 2.9466390e+00 1.3769350e+14 
37 9.4796909e-15 9.8043623e-16 1.0489614e-15 1.2472448e-15 1.3928264e-15 4.0768583e-15 5.2621729e-14 9.6303456e-11 4.4154779e-07 3.1964065e+00 3.7673113e+14 
38 4.1476086e-15 1.0044841e-15 1.0480865e-15 1.1199457e-15 1.3496054e-15 1.9819698e-15 2.3445202e-14 5.4334339e-11 3.1574962e-07 3.4679626e+00 1.0343735e+15 
39 2.0062457e-15 9.6875013e-16 1.0387258e-15 1.1088732e-15 1.2818753e-15 1.6107852e-15 1.0438723e-14 3.0669298e-11 2.2580346e-07 3.7632571e+00 2.8493187e+15 
40 1.6126552e-15 9.8488569e-16 1.0518632e-15 1.1350955e-15 1.1849675e-15 1.4103426e-15 4.7281625e-15 1.7316135e-11 1.6148825e-07 4.0844180e+00 7.8724831e+15 
41 1.5103673e-15 9.8831238e-16 1.0356769e-15 1.0947031e-15 1.1726710e-15 1.3330849e-15 2.2425889e-15 9.7803561e-12 1.1549783e-07 4.4337683e+00 2.1811236e+16 
42 1.4672087e-15 9.5931534e-16 9.9577773e-16 1.0652560e-15 1.1606092e-15 1.3123423e-15 1.7563070e-15 5.5252964e-12 8.2609355e-08 4.8138436e+00 6.0581559e+16 
43 1.3437423e-15 9.7989507e-16 1.0102557e-15 1.0966666e-15 1.1536718e-15 1.2723747e-15 1.5276316e-15 3.1223473e-12 5.9089060e-08 5.2274126e+00 1.6865161e+17 
44 1.3272007e-15 9.7096133e-16 1.0164948e-15 1.0551179e-15 1.1681693e-15 1.2340437e-15 1.5067623e-15 1.7647431e-12 4.2267574e-08 5.6774986e+00 4.7047230e+17 
45 1.3382497e-15 9.5414025e-16 9.8612922e-16 1.0400105e-15 1.0873580e-15 1.2535029e-15 1.4560660e-15 9.9766208e-13 3.0236388e-08 6.1674030e+00 1.3148640e+18 
46 1.3076349e-15 9.7627470e-16 1.0235082e-15 1.0735683e-15 1.1238731e-15 1.2531909e-15 1.4863557e-15 5.6407432e-13 2.1630910e-08 6.7007318e+00 3.6808406e+18 
47 1.3032038e-15 9.6350780e-16 9.8940698e-16 1.0467347e-15 1.1291699e-15 1.1897969e-15 1.4137832e-15 3.1902254e-13 1.5475400e-08 7.2814238e+00 1.0319421e+19 
48 1.1544266e-15 9.6589237e-16 9.8290688e-16 1.0076558e-15 1.0613665e-15 1.1140331e-15 1.2525209e-15 1.8056091e-13 1.1072129e-08 7.9137819e+00 2.8969110e+19 
49 1.3106899e-15 9.5024757e-16 9.7699602e-16 1.0304148e-15 1.1267103e-15 1.2359018e-15 1.4143903e-15 1.0214290e-13 7.9221400e-09 8.6025072e+00 8.1418350e+19 
50 1.2430534e-15 9.4129568e-16 9.9416264e-16 1.0429630e-15 1.1157155e-15 1.2263137e-15 1.3083263e-15 5.7970025e-14 5.6686013e-09 9.3527364e+00 2.2906498e+20 


==> data/resnorms_1_2_1_4_1_8_20_MSG_W_2__2___level_3.txt <==
1 5.2319085e-01 4.7138178e-01 4.9315969e-01 5.0344360e-01 5.1271142e-01 5.1855615e-01 5.2691986e-01 5.3412806e-01 5.4059931e-01 5.4637251e-01 5.5604814e-01 
2 1.3601731e-01 1.2150218e-01 1.2589191e-01 1.3041000e-01 1.3289647e-01 1.3488962e-01 1.3672125e-01 1.3889808e-01 1.4346956e-01 1.4887351e-01 1.6065834e-01 
3 3.4114816e-02 2.5955784e-02 3.0467918e-02 3.1863394e-02 3.3196228e-02 3.3939185e-02 3.4467218e-02 3.5834006e-02 3.7702025e-02 3.8838194e-02 4.4432090e-02 
4 8.9215749e-03 5.1833980e-03 5.8778474e-03 7.3173421e-03 8.0193056e-03 8.6328408e-03 8.9881581e-03 9.2676355e-03 1.0243521e-02 1.0761352e-02 1.2392221e-02 
5 1.9570789e-03 1.0973662e-03 1.2564069e-03 1.3932310e-03 1.6395133e-03 1.8738834e-03 2.0221315e-03 2.2641514e-03 2.3996098e-03 2.6177795e-03 2.9480357e-03 
6 4.4383583e-04 1.9901605e-04 2.5740539e-04 2.9233282e-04 3.1930684e-04 3.7443256e-04 4.9552884e-04 5.5909518e-04 6.1940221e-04 6.7480494e-04 7.6325979e-04 
7 9.4049788e-05 4.1487962e-05 5.4195864e-05 6.5691921e-05 7.1972562e-05 8.3423628e-05 9.7155884e-05 1.2133405e-04 1.5273975e-04 1.7807118e-04 2.0078698e-04 
8 2.2326059e-05 8.8957573e-06 1.2288955e-05 1.5061036e-05 1.7979185e-05 2.0456714e-05 2.4573615e-05 2.9784987e-05 3.7875527e-05 4.5815886e-05 5.2855355e-05 
9 5.7583337e-06 1.7647906e-06 2.6812008e-06 3.6148549e-06 4.4214300e-06 5.2838312e-06 5.9730546e-06 7.2888772e-06 8.8911891e-06 1.2257606e-05 1.4050381e-05 
10 1.2614803e-06 3.4101288e-07 4.5301551e-07 6.4309140e-07 7.7603434e-07 1.0243940e-06 1.3495460e-06 1.5962144e-06 2.0905567e-06 2.7980926e-06 3.9621610e-06 
11 2.8947137e-07 6.2562690e-08 9.5143917e-08 1.3862402e-07 1.8890423e-07 2.6473452e-07 3.2413386e-07 3.9543673e-07 5.5777798e-07 6.2486086e-07 9.3585851e-07 
12 6.4199571e-08 1.7373100e-08 2.0737473e-08 2.7914697e-08 3.9955658e-08 5.6326140e-08 7.3512928e-08 8.7626615e-08 1.4079718e-07 1.6250916e-07 2.2868882e-07 
13 1.3774252e-08 2.7300110e-09 5.1534365e-09 6.7560516e-09 7.8986944e-09 1.1086977e-08 1.6141868e-08 2.1011012e-08 3.3313470e-08 4.4884153e-08 5.7704700e-08 
14 3.0714940e-09 4.9302265e-10 8.8039385e-10 1.4663280e-09 1.7746692e-09 2.6856068e-09 3.8148063e-09 5.2191246e-09 7.0989184e-09 9.5419596e-09 1.4563983e-08 
15 6.3999804e-10 1.0610844e-10 2.1052837e-10 3.3875210e-10 4.0678698e-10 5.2512640e-10 7.7227615e-10 1.2963618e-09 1.9651003e-09 2.5347222e-09 3.5564623e-09 
16 1.5502354e-10 2.2232065e-11 3.9362917e-11 6.2611406e-11 9.3573648e-11 1.2451641e-10 1.8785706e-10 3.3863143e-10 4.5532917e-10 6.1613647e-10 1.0214606e-09 
17 3.9934360e-11 3.4511659e-12 9.8233889e-12 1.5743232e-11 2.3053275e-11 3.4486512e-11 4.5801552e-11 6.0586333e-11 1.2305404e-10 1.5901084e-10 2.3939077e-10 
18 9.4269336e-12 7.2746341e-13 1.1967256e-12 3.3695642e-12 4.2972278e-12 8.3188739e-12 1.1806777e-11 1.6259747e-11 3.0795537e-11 3.9154799e-11 6.8405452e-11 
19 1.9534143e-12 1.2547776e-13 2.7513977e-13 7.1540234e-13 1.0012856e-12 1.5112501e-12 2.4599839e-12 3.8394923e-12 6.8848425e-12 1.1058225e-11 1.6489539e-11 
20 5.1661985e-13 2.2157751e-14 4.6652769e-14 1.6342545e-13 2.3664316e-13 3.8913009e-13 6.0436292e-13 8.6065077e-13 1.5630738e-12 2.3112739e-12 4.0918276e-12 
21 1.1226746e-13 4.8160007e-15 1.1606083e-14 2.8918827e-14 5.7387184e-14 8.6792153e-14 1.5258828e-13 1.9929987e-13 3.3327869e-13 5.9408198e-13 1.0303106e-12 
22 2.5832540e-14 1.4007197e-15 2.8101177e-15 7.0875672e-15 1.2481732e-14 2.1772534e-14 3.1413584e-14 4.6308158e-14 8.4483012e-14 1.4896273e-13 3.6873838e-13 
23 5.1001192e-15 1.0618174e-15 1.1547354e-15 1.6749528e-15 2.6197876e-15 3.8853466e-15 7.8115833e-15 1.2850405e-14 2.0701943e-14 3.5676705e-14 9.5478665e-14 
24 1.6617212e-15 9.8055485e-16 1.0343136e-15 1.0987584e-15 1.2432342e-15 1.5049092e-15 2.1657391e-15 3.6862429e-15 5.7126803e-15 1.0289653e-14 2.9215916e-14 
25 1.1690979e-15 9.4676213e-16 9.8150323e-16 1.0160375e-15 1.0811469e-15 1.1223863e-15 1.1802448e-15 1.4257914e-15 1.7589503e-15 2.6615473e-15 7.5273740e-15 
26 1.0456025e-15 9.3439589e-16 9.6275790e-16 9.8579225e-16 1.0131661e-15 1.0357032e-15 1.0526740e-15 1.1102310e-15 1.1908882e-15 1.3781269e-15 2.5051946e-15 
27 1.0456293e-15 9.5336362e-16 9.7060764e-16 9.8797687e-16 1.0250957e-15 1.0340195e-15 1.0543229e-15 1.0929681e-15 1.1214106e-15 1.1692208e-15 1.3423659e-15 
28 1.0239082e-15 9.3049789e-16 9.7091650e-16 9.8571273e-16 9.9753629e-16 1.0116193e-15 1.0345025e-15 1.0445544e-15 1.0619626e-15 1.0968703e-15 1.1619671e-15 
29 1.0144727e-15 9.1994288e-16 9.4357207e-16 9.6415537e-16 9.8505353e-16 1.0081179e-15 1.0258608e-15 1.0579823e-15 1.1036766e-15 1.1362944e-15 1.2345025e-15 
30 1.0166682e-15 9.2071756e-16 9.4445681e-16 9.6056481e-16 9.7884962e-16 1.0066483e-15 1.0216193e-15 1.0405085e-15 1.0707333e-15 1.1250371e-15 1.1763812e-15 
31 1.0096479e-15 9.3792621e-16 9.6386535e-16 9.8020109e-16 9.8881026e-16 1.0028990e-15 1.0145997e-15 1.0366850e-15 1.0727677e-15 1.1113360e-15 1.1848547e-15 
32 1.0030309e-15 9.2146854e-16 9.3906289e-16 9.4987581e-16 9.7148021e-16 9.9570174e-16 1.0290078e-15 1.0473535e-15 1.0603616e-15 1.0929302e-15 1.1884553e-15 
33 1.0119075e-15 9.1880847e-16 9.3993815e-16 9.5224907e-16 9.6938800e-16 9.9338311e-16 1.0159549e-15 1.0381527e-15 1.0717390e-15 1.1109548e-15 1.1589405e-15 
34 1.0012739e-15 9.2474028e-16 9.4492248e-16 9.6532165e-16 9.7941691e-16 9.9175638e-16 1.0073163e-15 1.0260417e-15 1.0509910e-15 1.0855128e-15 1.1717489e-15 
35 1.0084977e-15 9.1498841e-16 9.4422975e-16 9.6589790e-16 9.8445857e-16 9.9691952e-16 1.0156693e-15 1.0335330e-15 1.0667537e-15 1.1049605e-15 1.1507663e-15 
36 1.0225853e-15 9.4371794e-16 9.5589260e-16 9.7445753e-16 9.9258484e-16 1.0133246e-15 1.0303552e-15 1.0447883e-15 1.0678056e-15 1.0965364e-15 1.1922236e-15 
37 1.0060517e-15 9.2625757e-16 9.4724063e-16 9.6401880e-16 9.8270664e-16 9.9777634e-16 1.0132850e-15 1.0344842e-15 1.0539796e-15 1.0775708e-15 1.1689985e-15 
38 1.0015272e-15 9.2906943e-16 9.4714671e-16 9.6270168e-16 9.7543338e-16 9.8892357e-16 1.0065452e-15 1.0283059e-15 1.0507209e-15 1.0742800e-15 1.1485286e-15 
39 1.0056051e-15 9.3564079e-16 9.5976713e-16 9.7060894e-16 9.8808183e-16 1.0002572e-15 1.0104942e-15 1.0330506e-15 1.0609027e-15 1.0919715e-15 1.1570340e-15 
40 9.9930012e-16 9.2742687e-16 9.4679175e-16 9.6291454e-16 9.8698845e-16 9.9743781e-16 1.0038131e-15 1.0183075e-15 1.0803667e-15 1.1131539e-15 1.1644868e-15 
41 1.0005742e-15 9.3103656e-16 9.5398360e-16 9.6781798e-16 9.8217540e-16 9.9258994e-16 1.0095946e-15 1.0434838e-15 1.0819136e-15 1.1043425e-15 1.2077657e-15 
42 1.0166041e-15 9.2840554e-16 9.4609943e-16 9.6625036e-16 9.9136955e-16 1.0074724e-15 1.0342342e-15 1.0648564e-15 1.0832859e-15 1.1419803e-15 1.1933742e-15 
43 1.0173321e-15 9.1741350e-16 9.4657841e-16 9.7128453e-16 9.8379320e-16 1.0003369e-15 1.0356349e-15 1.0531047e-15 1.0838313e-15 1.1222274e-15 1.1531013e-15 
44 1.0103313e-15 9.4061714e-16 9.5933588e-16 9.6984432e-16 9.8082981e-16 1.0039430e-15 1.0193400e-15 1.0524082e-15 1.0768481e-15 1.1167485e-15 1.1699854e-15 
45 1.0008289e-15 9.1207836e-16 9.3629234e-16 9.5191327e-16 9.7671279e-16 9.9590459e-16 1.0105874e-15 1.0367768e-15 1.0661544e-15 1.1163052e-15 1.1716505e-15 
46 9.9944138e-16 9.2040965e-16 9.4189133e-16 9.5660100e-16 9.7363942e-16 9.8824128e-16 1.0096151e-15 1.0204881e-15 1.0451329e-15 1.0818866e-15 1.1641595e-15 
47 1.0238196e-15 9.4580308e-16 9.5461481e-16 9.6648581e-16 9.8513581e-16 1.0131517e-15 1.0331556e-15 1.0479523e-15 1.0704368e-15 1.1201799e-15 1.1751082e-15 
48 1.0057437e-15 9.2785724e-16 9.4874526e-16 9.6368500e-16 9.7902654e-16 1.0029293e-15 1.0108146e-15 1.0358083e-15 1.0562700e-15 1.0878230e-15 1.1498211e-15 
49 9.9608321e-16 9.1619011e-16 9.2853196e-16 9.5221448e-16 9.6562054e-16 9.9201302e-16 1.0172930e-15 1.0381165e-15 1.0862927e-15 1.1239031e-15 1.1744595e-15 
50 1.0031577e-15 9.2988395e-16 9.4210051e-16 9.5727634e-16 9.7950694e-16 9.9623555e-16 1.0137058e-15 1.0320294e-15 1.0555479e-15 1.1044669e-15 1.2074003e-15 


==> data/resnorms_1_2_1_4_1_8_30_MG_W_2__2___level_3.txt <==
1 7.7588225e-01 7.0790966e-01 7.3153317e-01 7.4658145e-01 7.5771110e-01 7.6750039e-01 7.8293767e-01 7.9226871e-01 8.0184908e-01 8.1837568e-01 9.0390138e-01 
2 1.4230992e-01 1.1884154e-01 1.2419600e-01 1.2719130e-01 1.3192405e-01 1.3794416e-01 1.4424125e-01 1.4861870e-01 1.5912305e-01 1.7907174e-01 3.5750814e-01 
3 3.5961502e-02 2.4678764e-02 2.7051338e-02 2.8699622e-02 3.0910553e-02 3.4076779e-02 3.9143963e-02 4.6496574e-02 5.8286198e-02 7.9989570e-02 5.1508911e-01 
4 9.7318619e-03 5.3086812e-03 6.1090923e-03 6.7493306e-03 7.5123633e-03 8.7682310e-03 1.1922140e-02 1.6673908e-02 2.7149306e-02 4.6833930e-02 7.5807080e-01 
5 3.0033427e-03 1.2103360e-03 1.5013981e-03 1.7312032e-03 2.0151406e-03 2.5745536e-03 4.5945507e-03 6.9132728e-03 1.2608094e-02 2.7715931e-02 1.1226286e+00 
6 9.1767482e-04 2.6412153e-04 3.3019556e-04 4.5373393e-04 5.3202801e-04 6.6982360e-04 1.5574089e-03 2.9857496e-03 5.9977700e-03 1.6716645e-02 1.6370472e+00 
7 2.8908463e-04 6.2650349e-05 8.3647161e-05 1.2864472e-04 1.5614782e-04 2.1352201e-04 5.3674593e-04 1.3048579e-03 3.2920668e-03 1.0072619e-02 2.1644025e+00 
8 8.9824993e-05 1.4325400e-05 2.1484319e-05 3.5480218e-05 4.8217568e-05 7.2321802e-05 1.8593726e-04 5.9338179e-04 1.6622780e-03 6.0167793e-03 2.8677842e+00 
9 3.2448259e-05 3.4589625e-06 5.6164658e-06 1.0049225e-05 1.4797714e-05 2.5969354e-05 6.6664250e-05 2.8171980e-04 8.3230321e-04 3.7767855e-03 3.8091840e+00 
10 1.1114479e-05 8.2370513e-07 1.4922745e-06 2.9215689e-06 4.0017138e-06 8.1282205e-06 2.9366298e-05 1.3404672e-04 4.1710205e-04 2.3234457e-03 5.0735028e+00 
11 3.9609654e-06 2.0097588e-07 3.9660257e-07 8.2497042e-07 1.1676369e-06 2.7496073e-06 1.0809321e-05 5.8871269e-05 2.1722466e-04 1.3817008e-03 6.7779872e+00 
12 1.4107388e-06 4.7823592e-08 1.0644796e-07 2.2138168e-07 3.1679840e-07 8.7927507e-07 3.9820823e-06 2.4223740e-05 1.1323355e-04 8.1205488e-04 9.0853082e+00 
13 5.0732995e-07 1.1311227e-08 2.8534128e-08 6.2105797e-08 9.4839623e-08 2.8450166e-07 1.4716388e-06 1.0986268e-05 5.9059336e-05 4.8823538e-04 1.2222393e+01 
14 1.8265335e-07 2.7616693e-09 7.4382357e-09 1.8668813e-08 2.6583355e-08 9.1025077e-08 5.6450690e-07 5.3249256e-06 3.0818703e-05 2.9278903e-04 1.6507505e+01 
15 6.6160585e-08 6.5126526e-10 2.0645121e-09 5.7017858e-09 8.1429552e-09 2.9278633e-08 2.1644938e-07 3.0007085e-06 1.6090048e-05 1.7550567e-04 2.2389412e+01 
16 2.4015102e-08 1.6849712e-10 5.5571760e-10 1.7175343e-09 2.3806218e-09 9.3915050e-09 8.3108789e-08 1.3694118e-06 8.4044699e-06 1.0525891e-04 3.0504240e+01 
17 8.7549251e-09 4.1553075e-11 1.4997542e-10 5.0045364e-10 7.3276494e-10 3.0215811e-09 3.1896380e-08 6.2583388e-07 4.3921189e-06 6.3116146e-05 4.1758369e+01 
18 3.1997067e-09 1.0378609e-11 4.0520372e-11 1.5306448e-10 2.1644439e-10 1.0157125e-09 1.2250207e-08 2.8311303e-07 2.2963980e-06 3.7859345e-05 5.7449679e+01 
19 1.1734361e-09 2.2969118e-12 1.0988729e-11 4.4458181e-11 6.8541648e-11 3.5383886e-10 4.7043131e-09 1.2495364e-07 1.2012396e-06 2.2708056e-05 7.9445534e+01 
20 4.0561737e-10 5.5566049e-13 2.9867612e-12 1.2614939e-11 2.3549758e-11 1.1586453e-10 1.8072428e-09 5.5342802e-08 6.2866778e-07 1.3623646e-05 1.1044479e+02 
21 1.3977975e-10 1.3593597e-13 8.1039098e-13 3.7063349e-12 7.1669602e-12 3.8093658e-11 6.9429777e-10 2.4514915e-08 3.2917110e-07 8.1736216e-06 1.5436458e+02 
22 4.8165289e-11 3.3749942e-14 2.2022211e-13 1.0911831e-12 2.2035049e-12 1.2448524e-11 2.6679347e-10 1.0860673e-08 1.7243714e-07 4.9047699e-06 2.1691271e+02 
23 1.6598900e-11 8.2169552e-15 5.9750460e-14 3.1737308e-13 6.6121260e-13 4.0895271e-12 1.0252582e-10 4.8121528e-09 9.8400731e-08 2.9434015e-06 3.0643650e+02 
24 5.7204965e-12 2.2700508e-15 1.6256494e-14 9.1675786e-14 1.9666910e-13 1.4674054e-12 3.9405547e-11 2.1324459e-09 5.8175124e-08 1.7666489e-06 4.3518420e+02 
25 1.9714004e-12 1.2943590e-15 4.5958023e-15 2.6485559e-14 5.7771759e-14 5.1478961e-13 1.5146525e-11 9.4508733e-10 3.4688159e-08 1.0672809e-06 6.2118265e+02 
26 7.2402124e-13 1.0917965e-15 1.5682571e-15 7.9237677e-15 1.7187965e-14 1.7405373e-13 5.8225515e-12 4.1891034e-10 2.0855091e-08 6.4677926e-07 8.9103659e+02 
27 3.0411341e-13 1.0326343e-15 1.1884264e-15 2.6745210e-15 5.3540269e-15 5.8067901e-14 2.2383599e-12 1.8570566e-10 1.2637413e-08 3.9206171e-07 1.2841076e+03 
28 1.3697881e-13 1.0601852e-15 1.2083657e-15 1.4070370e-15 2.0641157e-15 1.9364967e-14 8.6051468e-13 8.2334703e-11 7.7144458e-09 2.3762944e-07 1.8587599e+03 
29 6.6100408e-14 1.0092938e-15 1.0981951e-15 1.1989321e-15 1.4006529e-15 6.3091131e-15 3.3087440e-13 3.6508466e-11 4.7413934e-09 1.4405549e-07 2.7017062e+03 
30 2.6765928e-14 9.9641834e-16 1.0495973e-15 1.1755270e-15 1.4369208e-15 2.8427571e-15 1.2723118e-13 1.6190215e-11 2.9322259e-09 8.7321136e-08 3.9420022e+03 
31 9.9001939e-15 9.8195278e-16 1.1000989e-15 1.1835896e-15 1.2888075e-15 1.6121295e-15 4.9560982e-14 7.1807000e-12 1.7519160e-09 5.2938056e-08 5.7720229e+03 
32 3.9785042e-15 9.5848301e-16 1.0032154e-15 1.0868630e-15 1.2510323e-15 1.3603215e-15 1.9687702e-14 3.1848567e-12 9.6732576e-10 3.2091322e-08 8.4789217e+03 
33 2.0586672e-15 9.4198605e-16 9.8409211e-16 1.0517334e-15 1.1832923e-15 1.3526334e-15 9.7327908e-15 1.4127687e-12 5.3422677e-10 1.9455824e-08 1.2491844e+04 
34 1.3793888e-15 9.6725821e-16 1.0284455e-15 1.0803430e-15 1.1526185e-15 1.2738094e-15 3.8102299e-15 6.2723570e-13 2.9510043e-10 1.1794825e-08 1.8452815e+04 
35 1.4414296e-15 9.8496495e-16 1.0290626e-15 1.0754161e-15 1.1894936e-15 1.2999729e-15 1.8340395e-15 2.7826441e-13 1.6304336e-10 7.1509637e-09 2.7323240e+04 
36 1.3079497e-15 9.2865082e-16 9.7353184e-16 1.0163192e-15 1.1141942e-15 1.2294008e-15 1.9474986e-15 1.2323041e-13 9.0099738e-11 4.3353511e-09 4.0543938e+04 
37 1.3839640e-15 9.3697320e-16 9.9029269e-16 1.0288107e-15 1.1455339e-15 1.2777612e-15 1.6260828e-15 5.4543603e-14 4.9799988e-11 2.6284976e-09 6.0275742e+04 
38 1.3418887e-15 9.6597485e-16 1.0095709e-15 1.0651324e-15 1.1055431e-15 1.2644807e-15 1.4991345e-15 2.4369533e-14 2.7530695e-11 1.5936123e-09 8.9761306e+04 
39 1.2904434e-15 9.5891331e-16 9.8374218e-16 1.0300432e-15 1.1122283e-15 1.2115030e-15 1.4014757e-15 1.1095166e-14 1.4783994e-11 9.6622020e-10 1.3386934e+05 
40 1.1533285e-15 9.5233181e-16 9.7910908e-16 1.0280554e-15 1.0620404e-15 1.1285814e-15 1.3084029e-15 5.2533495e-15 8.4184407e-12 5.8582119e-10 1.9991339e+05 
41 1.2066541e-15 9.4713204e-16 9.8466763e-16 1.0210845e-15 1.0739572e-15 1.1644413e-15 1.3695086e-15 2.7159121e-15 4.3281848e-12 3.5519657e-10 2.9888405e+05 
42 1.2350878e-15 9.6561775e-16 9.9341398e-16 1.0340041e-15 1.0841475e-15 1.1570558e-15 1.3073659e-15 2.0894090e-15 2.5161072e-12 2.1536286e-10 4.4730341e+05 
43 1.1776697e-15 9.5258842e-16 9.9169872e-16 1.0324696e-15 1.0748617e-15 1.1138276e-15 1.2477865e-15 1.5440265e-15 1.2670984e-12 1.3058235e-10 6.7001667e+05 
44 1.2392531e-15 9.7923001e-16 1.0130986e-15 1.0299233e-15 1.0942592e-15 1.1757368e-15 1.2961765e-15 1.6957107e-15 7.3696215e-13 7.9177010e-11 1.0043948e+06 
45 1.2653431e-15 9.4745772e-16 9.7600294e-16 1.0404866e-15 1.0934720e-15 1.1819074e-15 1.3090427e-15 1.7082681e-15 3.7111284e-13 4.8009128e-11 1.5066626e+06 
46 1.1354326e-15 9.4135980e-16 9.7866012e-16 1.0108028e-15 1.0479638e-15 1.0987941e-15 1.2626890e-15 1.3954927e-15 2.1585593e-13 2.9110526e-11 2.2614266e+06 
47 1.2155228e-15 9.5652509e-16 9.8514066e-16 1.0296244e-15 1.0749447e-15 1.1711377e-15 1.2551107e-15 1.3507164e-15 1.0879680e-13 1.7651596e-11 3.3960251e+06 
48 1.1766513e-15 9.3566341e-16 9.8716202e-16 1.0272943e-15 1.0686805e-15 1.1328415e-15 1.2406738e-15 1.4049311e-15 6.3172888e-14 1.0703610e-11 5.1021377e+06 
49 1.1789140e-15 9.4263197e-16 9.7688642e-16 1.0098908e-15 1.0510012e-15 1.1383459e-15 1.2134957e-15 1.3425926e-15 3.1825250e-14 6.4905222e-12 7.6683333e+06 
50 1.1630304e-15 9.7596582e-16 1.0065581e-15 1.0316134e-15 1.0754984e-15 1.0940495e-15 1.2128495e-15 1.3043773e-15 1.8525054e-14 3.9357142e-12 1.1529094e+07 


==> data/resnorms_1_2_1_4_1_8_30_MSG_W_2__2___level_3.txt <==
1 5.9994117e-01 5.6141944e-01 5.6906885e-01 5.7916076e-01 5.8830129e-01 5.9658637e-01 6.0075786e-01 6.1227014e-01 6.2209824e-01 6.3561086e-01 6.5877616e-01 
2 1.5037649e-01 1.2448025e-01 1.3012341e-01 1.3695535e-01 1.4080426e-01 1.4483503e-01 1.5599828e-01 1.7529297e-01 1.8633257e-01 1.9536988e-01 2.0896620e-01 
3 3.1778970e-02 2.1694995e-02 2.5622170e-02 2.7062990e-02 2.8758474e-02 3.0613844e-02 3.3327717e-02 3.5721124e-02 3.8214722e-02 4.2082058e-02 4.6356899e-02 
4 6.4470657e-03 3.7169959e-03 4.6853706e-03 5.2220223e-03 5.9703093e-03 6.3406051e-03 6.7128823e-03 7.2924818e-03 7.8587257e-03 8.2500698e-03 9.9556887e-03 
5 1.2767173e-03 7.2599162e-04 9.0541051e-04 1.0238612e-03 1.1134641e-03 1.2157623e-03 1.3418229e-03 1.4346657e-03 1.6675387e-03 1.9818258e-03 2.3629947e-03 
6 2.9121385e-04 1.1669977e-04 2.0178590e-04 2.2538870e-04 2.6038533e-04 2.7735306e-04 3.1183492e-04 3.3839760e-04 3.8303787e-04 4.6151121e-04 5.9807344e-04 
7 5.6761261e-05 2.0024175e-05 3.1737151e-05 4.1744195e-05 4.7004565e-05 5.4464539e-05 5.9443220e-05 6.5478645e-05 7.7713500e-05 9.2783594e-05 1.2971277e-04 
8 1.3525371e-05 4.4938699e-06 6.0690478e-06 8.8952885e-06 1.1207334e-05 1.2395060e-05 1.4617738e-05 1.6221885e-05 1.8760926e-05 2.1632385e-05 2.9941644e-05 
9 2.6163124e-06 8.7296330e-07 1.4576542e-06 1.8575281e-06 2.0997618e-06 2.4338678e-06 2.6830398e-06 3.2208642e-06 3.8858697e-06 4.8681441e-06 6.6319643e-06 
10 5.8387580e-07 1.6887110e-07 2.4569405e-07 3.7441298e-07 4.5499718e-07 5.7350900e-07 6.0927650e-07 6.9967818e-07 7.5777690e-07 1.0998561e-06 1.6584553e-06 
11 1.1620092e-07 3.0721531e-08 4.7795015e-08 7.1292794e-08 9.1250997e-08 1.0994428e-07 1.3024855e-07 1.4906636e-07 1.9895262e-07 2.5155321e-07 3.8898379e-07 
12 2.8114827e-08 5.0834113e-09 9.9948586e-09 1.5724625e-08 2.2487884e-08 2.5961542e-08 2.9390228e-08 3.3744786e-08 3.9000529e-08 5.7876637e-08 9.6750935e-08 
13 5.0899040e-09 8.3107100e-10 1.7795327e-09 2.8233952e-09 3.6345719e-09 4.7103293e-09 5.2730363e-09 6.6298600e-09 9.1233090e-09 1.2871937e-08 2.5491173e-08 
14 1.2506169e-09 1.9861429e-10 3.7867995e-10 5.5271017e-10 7.2506409e-10 1.0554771e-09 1.2994538e-09 1.5375319e-09 1.8912602e-09 2.8866970e-09 6.8981685e-09 
15 2.2639887e-10 2.7607325e-11 7.0392678e-11 1.2805971e-10 1.5560742e-10 2.0315263e-10 2.3901862e-10 2.9310065e-10 4.1428702e-10 6.2894743e-10 1.1504282e-09 
16 5.2723995e-11 5.9981399e-12 1.4335079e-11 2.2647829e-11 3.3498287e-11 4.6900843e-11 6.0059496e-11 6.6171425e-11 8.7708797e-11 1.5548407e-10 2.5278534e-10 
17 1.0125767e-11 8.9990993e-13 3.1726120e-12 5.1110876e-12 6.3790156e-12 9.2515163e-12 1.1069690e-11 1.5188980e-11 2.0381490e-11 3.0085919e-11 6.3711142e-11 
18 2.1566024e-12 2.0472687e-13 7.0726701e-13 9.6652663e-13 1.4145619e-12 2.0276086e-12 2.5193475e-12 3.0838449e-12 4.0500322e-12 6.7912356e-12 1.5078911e-11 
19 4.9990509e-13 4.1392365e-14 1.0193699e-13 1.9644918e-13 3.0761905e-13 4.6455464e-13 5.4948916e-13 6.0581425e-13 1.0488554e-12 1.7068090e-12 3.8759184e-12 
20 1.0367141e-13 5.5722032e-15 2.0213836e-14 4.0777348e-14 6.6974950e-14 9.2881164e-14 1.3205296e-13 1.6927225e-13 2.0268941e-13 4.0796416e-13 9.5120293e-13 
21 2.2434395e-14 1.7790618e-15 4.3037035e-15 1.0041632e-14 1.4522515e-14 2.0478849e-14 2.4302772e-14 3.0711162e-14 5.0688462e-14 1.1790908e-13 2.7668184e-13 
22 4.9700851e-15 1.1799185e-15 1.4146363e-15 2.1930202e-15 3.3903536e-15 4.4764898e-15 5.9996913e-15 7.7104594e-15 1.1061846e-14 1.9191996e-14 5.0839381e-14 
23 1.6143969e-15 1.0238100e-15 1.0989764e-15 1.2158812e-15 1.3332729e-15 1.5309505e-15 1.8425302e-15 2.1431176e-15 2.9918472e-15 4.1011560e-15 1.2587141e-14 
24 1.1460278e-15 1.0005384e-15 1.0236261e-15 1.0612526e-15 1.0959949e-15 1.1266476e-15 1.1622861e-15 1.2442612e-15 1.4183886e-15 1.8416466e-15 3.8818647e-15 
25 1.1093690e-15 9.9340796e-16 1.0150324e-15 1.0333956e-15 1.0574720e-15 1.0990939e-15 1.1233982e-15 1.1862683e-15 1.2421564e-15 1.4237390e-15 1.6623115e-15 
26 1.0983547e-15 9.7013918e-16 9.9123960e-16 1.0216104e-15 1.0416896e-15 1.0743702e-15 1.1051572e-15 1.1751688e-15 1.2324898e-15 1.2907790e-15 1.3678094e-15 
27 1.1246455e-15 9.6925781e-16 1.0017689e-15 1.0356185e-15 1.0583767e-15 1.0926208e-15 1.1363533e-15 1.1697300e-15 1.2182552e-15 1.2799005e-15 1.5615850e-15 
28 1.1139424e-15 9.8845417e-16 1.0285398e-15 1.0441101e-15 1.0629576e-15 1.0936721e-15 1.1217309e-15 1.1613695e-15 1.2473589e-15 1.2985697e-15 1.3933310e-15 
29 1.0909341e-15 9.8596045e-16 1.0036695e-15 1.0294064e-15 1.0490495e-15 1.0801642e-15 1.1122704e-15 1.1540259e-15 1.2049108e-15 1.2706721e-15 1.3917453e-15 
30 1.0817527e-15 9.5007977e-16 9.8450497e-16 1.0205167e-15 1.0438787e-15 1.0718293e-15 1.0946270e-15 1.1395899e-15 1.1925898e-15 1.2576066e-15 1.3495513e-15 
31 1.0502750e-15 9.6169238e-16 9.8584351e-16 1.0030701e-15 1.0189505e-15 1.0344972e-15 1.0634171e-15 1.0879638e-15 1.1225559e-15 1.1724004e-15 1.2497947e-15 
32 1.0786025e-15 9.5915684e-16 9.8165051e-16 1.0140591e-15 1.0357467e-15 1.0703690e-15 1.0975059e-15 1.1428491e-15 1.1710978e-15 1.2201649e-15 1.3011055e-15 
33 1.0862053e-15 9.6829665e-16 9.9591060e-16 1.0205012e-15 1.0380828e-15 1.0745740e-15 1.1025404e-15 1.1616117e-15 1.2051349e-15 1.2622845e-15 1.3735112e-15 
34 1.0753952e-15 9.6030727e-16 9.8754857e-16 1.0242613e-15 1.0420900e-15 1.0653121e-15 1.0985755e-15 1.1366665e-15 1.2036230e-15 1.2545519e-15 1.3201756e-15 
35 1.0847304e-15 9.7196807e-16 1.0033047e-15 1.0277954e-15 1.0582582e-15 1.0807550e-15 1.1040580e-15 1.1244019e-15 1.1600516e-15 1.1994583e-15 1.3137725e-15 
36 1.0978242e-15 9.7137232e-16 9.9758078e-16 1.0214260e-15 1.0443184e-15 1.0835985e-15 1.1116747e-15 1.1291384e-15 1.1544264e-15 1.2110462e-15 1.3278938e-15 
37 1.0862908e-15 9.9604755e-16 1.0126883e-15 1.0341784e-15 1.0538945e-15 1.0723903e-15 1.0966626e-15 1.1347704e-15 1.1675120e-15 1.2484766e-15 1.3992326e-15 
38 1.0708333e-15 9.6711895e-16 9.8393233e-16 1.0077098e-15 1.0342859e-15 1.0626390e-15 1.0923737e-15 1.1116345e-15 1.1447743e-15 1.2356124e-15 1.3023812e-15 
39 1.0833004e-15 9.8602910e-16 1.0108812e-15 1.0287530e-15 1.0466338e-15 1.0719393e-15 1.0918846e-15 1.1090203e-15 1.1411439e-15 1.1984563e-15 1.4026435e-15 
40 1.0945930e-15 9.5678187e-16 9.9081340e-16 1.0256515e-15 1.0607506e-15 1.0810024e-15 1.1013487e-15 1.1339639e-15 1.1838502e-15 1.2685434e-15 1.3191623e-15 
41 1.1078854e-15 9.6827308e-16 1.0104947e-15 1.0381827e-15 1.0556215e-15 1.0881838e-15 1.1159683e-15 1.1330011e-15 1.1763319e-15 1.2206119e-15 1.3267883e-15 
42 1.0987300e-15 9.6111478e-16 9.8918205e-16 1.0260979e-15 1.0481108e-15 1.0941166e-15 1.1182312e-15 1.1537049e-15 1.2045817e-15 1.2402887e-15 1.3404987e-15 
43 1.0657195e-15 9.7250138e-16 1.0026916e-15 1.0108973e-15 1.0286349e-15 1.0536658e-15 1.0819396e-15 1.1235117e-15 1.1768794e-15 1.2370466e-15 1.3064951e-15 
44 1.0732442e-15 9.7155581e-16 9.9484619e-16 1.0291558e-15 1.0471112e-15 1.0579559e-15 1.0856840e-15 1.1172297e-15 1.1636365e-15 1.2489906e-15 1.3239333e-15 
45 1.0833052e-15 9.6403160e-16 9.9305328e-16 1.0138508e-15 1.0394037e-15 1.0764539e-15 1.1076320e-15 1.1392019e-15 1.1897236e-15 1.2134435e-15 1.2630350e-15 
46 1.0850852e-15 9.4236611e-16 9.8674221e-16 1.0160400e-15 1.0394979e-15 1.0699035e-15 1.0983791e-15 1.1400838e-15 1.1611828e-15 1.2387356e-15 1.3402658e-15 
47 1.0857936e-15 9.6274548e-16 9.9673262e-16 1.0224671e-15 1.0533314e-15 1.0777152e-15 1.1037923e-15 1.1263689e-15 1.1662362e-15 1.1988439e-15 1.2546919e-15 
48 1.0863878e-15 9.5924551e-16 9.8297835e-16 1.0190295e-15 1.0439382e-15 1.0616580e-15 1.1165511e-15 1.1458553e-15 1.1835517e-15 1.2297289e-15 1.3546707e-15 
49 1.0778445e-15 9.6527622e-16 1.0047511e-15 1.0298445e-15 1.0558724e-15 1.0690915e-15 1.0910461e-15 1.1093296e-15 1.1467098e-15 1.2185286e-15 1.3010421e-15 
50 1.0583942e-15 9.5806226e-16 9.8710743e-16 1.0055274e-15 1.0264084e-15 1.0452258e-15 1.0703181e-15 1.1065964e-15 1.1752322e-15 1.2438158e-15 1.3973920e-15 


==> data/rho_1_2_1_4_1_16_0_MG_W_2__2__.txt <==
8 1.9029808e-01 1.0292284e-02
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_0_MG_W_3__3__.txt <==
8 1.0572575e-01 2.6263689e-03
16 5.4760272e-01 1.1975694e-04
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_0_MG_W_4__4__.txt <==
8 5.6590913e-02 5.1709370e-03
16 4.0830453e-01 9.3514663e-05
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_0_MG_W_5__5__.txt <==
8 3.5150360e-02 7.1468233e-03
16 3.1661199e-01 4.8407252e-05
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_0_MSG_W_2__2__.txt <==
8 1.0753595e-01 1.4507921e-03
16 2.3613356e-01 8.1332937e-03
32 3.5043471e-01 7.5359550e-03
64 3.9474972e-01 1.5019323e-02
128 4.1313748e-01 9.2994308e-03
256 4.2492668e-01 1.4461910e-02


==> data/rho_1_2_1_4_1_16_0_MSG_W_3__3__.txt <==
8 6.7034485e-02 2.4219487e-03
16 1.7527467e-01 2.2468310e-02
32 3.0305985e-01 2.1032693e-03
64 3.6234266e-01 7.4667009e-03
128 4.0928872e-01 4.9069308e-03
256 4.3780040e-01 3.8774519e-03


==> data/rho_1_2_1_4_1_16_0_MSG_W_4__4__.txt <==
8 4.2327734e-02 4.8972116e-03
16 1.4198746e-01 1.1081055e-02
32 2.7200583e-01 2.6154805e-03
64 3.4769255e-01 5.7104293e-03
128 4.0108940e-01 4.6838400e-03
256 4.2708250e-01 3.7587441e-03


==> data/rho_1_2_1_4_1_16_0_MSG_W_5__5__.txt <==
8 2.8891353e-02 3.1200442e-03
16 1.2451592e-01 5.9818101e-03
32 2.5189597e-01 2.1670960e-03
64 3.3508085e-01 9.0472477e-03
128 3.9224570e-01 3.2031593e-03
256 4.1809547e-01 2.5139062e-03


==> data/rho_1_2_1_4_1_16_10_MG_W_2__2__.txt <==
8 2.4752165e-01 7.4737979e-03
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_10_MG_W_3__3__.txt <==
8 1.6839187e-01 2.0243047e-04
16 5.5849493e-01 4.3035563e-03
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_10_MG_W_4__4__.txt <==
8 1.1553568e-01 8.2487749e-03
16 4.6280980e-01 2.3979671e-03
32 7.1882764e-01 8.8026124e-03
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_10_MG_W_5__5__.txt <==
8 7.0080248e-02 9.5236518e-04
16 3.6341260e-01 1.4304259e-03
32 5.8272784e-01 1.2577291e-02
64 5.5699096e-01 2.0607472e-02
128 3.3675141e-01 1.3211161e-02
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_10_MSG_W_2__2__.txt <==
8 1.5538967e-01 1.3626368e-02
16 2.1373171e-01 2.4215167e-02
32 2.6412541e-01 1.4452456e-02
64 3.0323687e-01 1.6316553e-02
128 3.4202121e-01 6.9207336e-03
256 3.7446203e-01 6.6415881e-03


==> data/rho_1_2_1_4_1_16_10_MSG_W_3__3__.txt <==
8 1.0203658e-01 7.4081006e-03
16 1.4378986e-01 8.2736633e-03
32 2.1866729e-01 7.8371211e-03
64 2.8243812e-01 8.8367937e-03
128 3.3682284e-01 2.4939645e-03
256 3.7462107e-01 1.4612318e-03


==> data/rho_1_2_1_4_1_16_10_MSG_W_4__4__.txt <==
8 6.6567709e-02 1.1175998e-03
16 1.1345105e-01 7.4575199e-03
32 1.9487070e-01 3.0237030e-03
64 2.7040437e-01 7.1515850e-03
128 3.2923336e-01 1.4911936e-03
256 3.7016141e-01 7.4327811e-04


==> data/rho_1_2_1_4_1_16_10_MSG_W_5__5__.txt <==
8 4.5078801e-02 3.4541583e-03
16 8.7905734e-02 8.5581510e-03
32 1.7700860e-01 5.0897918e-03
64 2.5988895e-01 4.4440253e-03
128 3.2474319e-01 1.5089701e-03
256 3.6637074e-01 7.3492246e-04


==> data/rho_1_2_1_4_1_16_20_MG_W_2__2__.txt <==
8 3.0410786e-01 1.1551981e-03
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_20_MG_W_3__3__.txt <==
8 1.7076547e-01 3.8248080e-03
16 5.9262091e-01 3.4153337e-04
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_20_MG_W_4__4__.txt <==
8 1.1901098e-01 3.0927208e-03
16 4.7934439e-01 2.7939423e-03
32 6.2668725e-01 7.0494835e-03
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_20_MG_W_5__5__.txt <==
8 7.2716215e-02 3.3273480e-03
16 3.8804328e-01 1.9319797e-03
32 5.2903469e-01 8.7512642e-03
64 4.1868484e-01 1.4268328e-02
128 2.3559989e-01 6.3326672e-03
256 2.5601302e-01 3.7039934e-03


==> data/rho_1_2_1_4_1_16_20_MSG_W_2__2__.txt <==
8 1.5328579e-01 1.7110938e-02
16 2.6641162e-01 1.7615598e-02
32 3.1047983e-01 1.4529769e-02
64 2.5590191e-01 2.7085943e-02
128 2.3223837e-01 1.9022075e-02
256 2.4746752e-01 3.5110768e-02


==> data/rho_1_2_1_4_1_16_20_MSG_W_3__3__.txt <==
8 8.7646111e-02 5.4405105e-03
16 1.9917138e-01 1.0255413e-02
32 2.1391506e-01 3.1069077e-02
64 2.1403731e-01 1.0360167e-02
128 2.8511707e-01 8.7650111e-03
256 2.9266227e-01 3.4324112e-02


==> data/rho_1_2_1_4_1_16_20_MSG_W_4__4__.txt <==
8 6.1309151e-02 9.2761620e-04
16 1.3177383e-01 9.7525407e-03
32 1.6677286e-01 1.3961239e-02
64 2.0397828e-01 6.4746688e-03
128 2.8640281e-01 4.6875565e-03
256 3.3559169e-01 3.5832174e-03


==> data/rho_1_2_1_4_1_16_20_MSG_W_5__5__.txt <==
8 3.4796710e-02 5.0185059e-03
16 1.0064904e-01 6.0314198e-03
32 1.5746825e-01 7.1718498e-03
64 2.0314519e-01 7.2666546e-03
128 2.8383283e-01 1.7708451e-03
256 3.3652105e-01 1.5872732e-03


==> data/rho_1_2_1_4_1_16_30_MG_W_2__2__.txt <==
8 3.0033225e-01 1.0622263e-04
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_30_MG_W_3__3__.txt <==
8 1.4656737e-01 2.7185462e-04
16 6.1962551e-01 2.9727101e-04
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_30_MG_W_4__4__.txt <==
8 9.9992854e-02 2.1090483e-03
16 5.0689409e-01 2.3466046e-03
32 6.6779859e-01 8.5346162e-03
64 4.7979629e-01 1.2154707e-02
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_30_MG_W_5__5__.txt <==
8 6.9144748e-02 1.6714076e-03
16 4.2925628e-01 4.3980417e-03
32 5.3653363e-01 8.0883395e-03
64 4.0324132e-01 5.4113366e-03
128 2.4968916e-01 7.9419481e-03
256 2.5425270e-01 4.4252853e-03


==> data/rho_1_2_1_4_1_16_30_MSG_W_2__2__.txt <==
8 1.7322537e-01 1.2107087e-02
16 3.5145319e-01 2.8992921e-02
32 4.0680857e-01 4.0393295e-02
64 2.7970408e-01 3.9079465e-02
128 2.2138954e-01 2.3203079e-02
256 2.5109610e-01 4.4524900e-02


==> data/rho_1_2_1_4_1_16_30_MSG_W_3__3__.txt <==
8 1.1168202e-01 8.0567179e-03
16 2.3883704e-01 1.7230469e-02
32 2.8777383e-01 2.5085820e-02
64 2.0530541e-01 1.3035540e-02
128 2.3270328e-01 1.4307548e-02
256 3.0867719e-01 7.8267197e-03


==> data/rho_1_2_1_4_1_16_30_MSG_W_4__4__.txt <==
8 7.5645220e-02 2.5553856e-03
16 1.8293525e-01 4.0647525e-03
32 2.2693741e-01 1.8098408e-02
64 1.9352677e-01 4.1271729e-03
128 2.3605425e-01 1.3600516e-02
256 3.1479359e-01 3.9732612e-03


==> data/rho_1_2_1_4_1_16_30_MSG_W_5__5__.txt <==
8 4.7211981e-02 5.3578318e-03
16 1.5452580e-01 1.7372500e-02
32 1.9159879e-01 2.3660782e-02
64 1.8700917e-01 7.8021281e-03
128 2.4706237e-01 5.6212227e-03
256 3.1471522e-01 2.4238966e-03


==> data/rho_1_2_1_4_1_16_45_MG_W_2__2__.txt <==
8 2.6523492e-01 3.5274551e-03
16 6.4028122e-01 3.1639729e-04
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_45_MSG_W_2__2__.txt <==
8 2.6245484e-01 1.9545890e-03
16 4.0206686e-01 6.5213684e-02
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_5_MG_W_2__2__.txt <==
8 2.3564851e-01 5.3243510e-03
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_5_MG_W_3__3__.txt <==
8 1.2921173e-01 8.5821043e-05
16 5.6865333e-01 3.0501801e-03
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_5_MG_W_4__4__.txt <==
8 8.5116256e-02 7.5930857e-03
16 4.3931371e-01 1.9280617e-02
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_5_MG_W_5__5__.txt <==
8 4.7291034e-02 3.7594098e-03
16 3.5865499e-01 2.2241391e-03
32 6.9034739e-01 8.9789432e-04
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_5_MSG_W_2__2__.txt <==
8 1.5287849e-01 8.3294796e-03
16 2.3708688e-01 2.4685112e-02
32 3.1315943e-01 1.6272590e-02
64 3.6049387e-01 7.6202630e-03
128 3.7215194e-01 4.6379109e-03
256 3.9308238e-01 1.0954399e-02


==> data/rho_1_2_1_4_1_16_5_MSG_W_3__3__.txt <==
8 9.1026160e-02 5.6494824e-03
16 1.5964374e-01 1.3551860e-02
32 2.7242577e-01 2.8114646e-03
64 3.3421333e-01 6.1174555e-03
128 3.7549569e-01 3.9435417e-03
256 4.0479707e-01 1.9727453e-03


==> data/rho_1_2_1_4_1_16_5_MSG_W_4__4__.txt <==
8 5.8926539e-02 4.3058671e-03
16 1.2846241e-01 2.3587561e-02
32 2.4783366e-01 4.4242368e-03
64 3.1479321e-01 4.8192200e-03
128 3.6721130e-01 3.3365043e-03
256 3.9675339e-01 1.9803095e-03


==> data/rho_1_2_1_4_1_16_5_MSG_W_5__5__.txt <==
8 4.1052947e-02 1.8412688e-03
16 1.1074424e-01 6.1327077e-03
32 2.2394293e-01 3.9200277e-03
64 3.0541917e-01 6.3326467e-03
128 3.5909894e-01 3.5210661e-03
256 3.8983735e-01 3.9713425e-03


==> data/rho_1_2_1_4_1_16_MG_W_2__2__.txt <==
8 2.0012150e-01 6.9439287e-02
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_MG_W_2__3__.txt <==
8 1.5357649e-01 4.1112841e-02
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_MG_W_3__2__.txt <==
8 1.4677972e-01 3.4459125e-02
16          NaN          NaN
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_MG_W_3__3__.txt <==
8 1.2204577e-01 3.8683917e-02
16 5.8989797e-01 1.8201938e-03
32          NaN          NaN
64          NaN          NaN
128          NaN          NaN
256          NaN          NaN


==> data/rho_1_2_1_4_1_16_MSG_W_2__2__.txt <==
8 1.4325349e-01 2.2159125e-02
16 2.6293269e-01 4.5005012e-02
32 3.7322624e-01 8.0170494e-03
64 4.2229594e-01 6.5652059e-03
128 4.2258132e-01 7.7241415e-03
256 4.0444889e-01 1.1999552e-02


==> data/rho_1_2_1_4_1_16_MSG_W_2__3__.txt <==
8 1.1907993e-01 2.1766552e-02
16 2.2734807e-01 6.1063226e-03
32 3.5460243e-01 8.7575977e-03
64 4.0190931e-01 1.0492551e-02
128 4.1235347e-01 9.6232491e-03
256 4.1398720e-01 1.4398505e-02


==> data/rho_1_2_1_4_1_16_MSG_W_3__2__.txt <==
8 1.1607689e-01 5.7033930e-03
16 2.2928824e-01 2.0277177e-02
32 3.5657597e-01 8.5325226e-03
64 4.0810331e-01 9.4214872e-03
128 4.2402152e-01 9.7634646e-03
256 4.3345417e-01 1.7927988e-02


==> data/rho_1_2_1_4_1_16_MSG_W_3__3__.txt <==
8 9.6632788e-02 1.1292818e-02
16 2.1927723e-01 1.9754633e-02
32 3.3268226e-01 4.1920104e-03
64 3.9185998e-01 6.2127021e-03
128 4.1273599e-01 6.0690479e-03
256 4.3798876e-01 9.1455381e-03


==> data/time_method_1_qoi_1.txt <==
0.01	0.08549298780200745	0.1694415114780355	0.1468721659156559
0.006812920690579616	0.18528826727261438	0.36171502548884266	0.3101588818735404
0.004641588833612777	0.49341024824398616	0.9093959041551832	0.8017936321757724
0.003162277660168379	0.9420626673616896	1.6316750419671961	1.4646210970041385
0.0021544346900318843	1.876482865169661	3.155184774853978	2.8616763106142287
0.001467799267622069	4.407473807043657	7.576236207672027	6.760976294059143
0.001	9.567874636846692	16.495795768114	14.554988524494064
0.0006812920690579615	21.481613457185958	37.03096037790018	32.309969997257454
0.00046415888336127773	49.19362956456493	88.69014561052238	75.25450105524197
0.00031622776601683794	123.92436285904901	227.49283625198444	190.76234485009283
0.00021544346900318842	243.6245904205644	465.0540593730563	381.18577719840687
0.0001467799267622069	515.8704559834651	1019.7820869894498	819.5176296624792
0.0001	1204.8984219978247	2504.019091409915	1964.4762596061323


==> data/time_method_1_qoi_2.txt <==
0.1	18.47355766791868	50.93533117913035	35.55624206409138
0.07790778080544442	27.323582241931952	76.58874682296711	53.22420290484175
0.06069622310029173	40.551711070392415	115.72659514234581	79.89103064148725
0.04728708045015879	65.77040243759262	190.88065780539802	130.8779340497468
0.03684031498640386	82.53694466445619	225.80076078794727	159.05423950509294
0.028701471847642813	95.17434915294312	252.6899018593695	181.0524798123497
0.022360679774997894	118.44220560730814	302.99722331204805	222.28360252863885
0.0174207093857127	153.1240771560037	376.73485257135064	282.7133644142451
0.013572088082974531	191.6013478878213	455.0532887006669	348.64487764651557
0.01057371263440564	278.9030041826622	636.0482869010162	499.17493538604356
0.008237744862210327	410.00333863766974	900.3344115630689	721.7675947747879
0.00641784421056258	686.7869209278073	1474.9715233167622	1198.7480452743252
0.004999999999999999	1141.8214772535441	2404.906482635799	1970.689541108004


==> data/time_method_1_qoi_4.txt <==
0.1	26.24629068634307	66.41974158143293	48.47428789766893
0.08254041852680186	41.071957844194394	113.23758979719541	80.652411057562
0.06812920690579612	58.412639969828646	153.0199183227294	109.50025345053655
0.056234132519034905	80.20255288441918	203.36706381907666	147.33310274213176
0.046415888336127795	116.34024080810214	278.836245777267	206.3483047897103
0.03831186849557287	162.79231749761828	394.4163062379256	288.4292003599069
0.03162277660168379	371.56279289242866	886.4571906038334	662.4519006385348
0.02610157215682537	532.365887172608	1260.1166329805737	948.2718175302786
0.021544346900318832	773.2995963887342	1865.7396984053412	1390.5228466281023
0.01778279410038923	1290.2238341594352	3120.5034228337017	2337.2293124844264
0.014677992676220697	1642.124010073793	3955.77181929944	2966.3382328920297
0.012115276586285882	2305.02331296363	5580.283453833961	4168.680434488733
0.01	2825.8650665896143	6879.428667120049	5121.1168662090895

